Confidence Sequences for Online Statistical Model Checking of Markov Decision Processes

Markov decision processes (MDPs) are a classic model of decision making under uncertainty, exhibiting both non-deterministic choice as well as probabilistic uncertainty. Traditionally, exact knowledge of the underlying probabilities is assumed. However, this often is unrealistic, e.g.\ when modelling cyber-physical systems or biological processes. Here, statistical methods provide a way towards obtaining meaningful guarantees. The classical approach is to gather samples in the MDP, use these to draw statistical conclusions about the transition probabilities, and from there obtain bounds on the true value; then, if these bounds are too broad, repeat. However, existing implementations of this approach are either subtly incorrect or sub-optimal, and quite often both. We present several \emph{confidence sequences}, which are specifically designed for such \enquote{online} settings, implement all of them in an efficient tool, and show their practical applicability. In particular, we show that they outperform classical \enquote{union-bound} style approaches, and overall our implementation requires 50x less samples on average than previous state of the art.

==> data/sample_data_1-vs-all_10_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.126074,0.1105,0.071539,0.138812,0.127494,0.088322,0.12736,0.089721,0.177761,0.074012,0.089708,0.089708,0.059981,0.048245
2420,0.126074,0.1105,0.071539,0.136214,0.12359,0.085123,0.125039,0.087038,0.174097,0.071587,0.086135,0.086135,0.057507,0.046138
2662,0.126074,0.1105,0.071539,0.133787,0.120038,0.082082,0.122853,0.084569,0.170593,0.069004,0.083017,0.083017,0.055225,0.044137
2928,0.126074,0.1105,0.071539,0.131421,0.116666,0.079116,0.120715,0.082037,0.167212,0.066313,0.08001,0.08001,0.053014,0.042214
3220,0.126074,0.1105,0.071539,0.128617,0.112934,0.075914,0.118225,0.079333,0.16372,0.063463,0.077037,0.077037,0.050684,0.040192
3542,0.126074,0.1105,0.071539,0.126004,0.10949,0.072892,0.115918,0.076531,0.160375,0.060534,0.07391,0.07391,0.048502,0.038291
3896,0.126074,0.1105,0.071539,0.123332,0.105992,0.069882,0.113566,0.073728,0.157068,0.057705,0.071037,0.071037,0.046345,0.036422
4285,0.110541,0.088098,0.053205,0.120802,0.102672,0.067061,0.111293,0.070902,0.153877,0.055035,0.068445,0.068445,0.044333,0.034682
4713,0.110541,0.088098,0.053205,0.118506,0.099507,0.064414,0.10923,0.067965,0.150844,0.052429,0.065895,0.065895,0.042448,0.033058
5184,0.110541,0.088098,0.053205,0.116347,0.096352,0.061857,0.107247,0.064833,0.147919,0.050027,0.063642,0.063642,0.040638,0.031505
5702,0.110541,0.088098,0.053205,0.114125,0.093163,0.059339,0.105242,0.061503,0.145023,0.047716,0.061187,0.061187,0.038874,0.03
6272,0.110541,0.088098,0.053205,0.112043,0.090177,0.05695,0.103289,0.058141,0.142235,0.045552,0.058889,0.058889,0.037213,0.028587
6899,0.110541,0.088098,0.053205,0.110095,0.087289,0.054636,0.101475,0.054818,0.139548,0.043495,0.056627,0.056627,0.035616,0.027237
7588,0.110541,0.088098,0.053205,0.108268,0.084614,0.052441,0.099791,0.051671,0.136976,0.041558,0.054491,0.054491,0.034117,0.025971
8346,0.097562,0.069168,0.038806,0.106462,0.082059,0.050315,0.0981,0.04875,0.134457,0.039734,0.052507,0.052507,0.032676,0.024762
9180,0.097562,0.069168,0.038806,0.104886,0.079774,0.048318,0.096518,0.04594,0.132091,0.037973,0.050577,0.050577,0.031335,0.023639
10098,0.097562,0.069168,0.038806,0.103214,0.07741,0.046316,0.0948,0.043344,0.129736,0.036316,0.048717,0.048717,0.030011,0.022538
11107,0.097562,0.069168,0.038806,0.101809,0.075166,0.044458,0.093275,0.040924,0.127552,0.034739,0.046855,0.046855,0.028789,0.021526
12217,0.097562,0.069168,0.038806,0.099995,0.07253,0.04252,0.091377,0.038688,0.125223,0.033273,0.044998,0.044998,0.027526,0.020491
13438,0.097562,0.069168,0.038806,0.098442,0.069966,0.040725,0.089703,0.036527,0.123071,0.031838,0.04318,0.04318,0.026361,0.019538
14781,0.097562,0.069168,0.038806,0.096739,0.067113,0.038964,0.088,0.034557,0.120949,0.030489,0.041503,0.041503,0.025229,0.018613
16259,0.097562,0.069168,0.038806,0.094976,0.063964,0.037273,0.086287,0.032648,0.118877,0.029196,0.039735,0.039735,0.024136,0.017731
17884,0.085837,0.046308,0.028146,0.093468,0.060685,0.035729,0.084834,0.030894,0.117026,0.027964,0.038208,0.038208,0.023142,0.016926
19672,0.085837,0.046308,0.028146,0.091778,0.057265,0.03419,0.083257,0.029227,0.115136,0.02679,0.036707,0.036707,0.022149,0.01613
21639,0.085837,0.046308,0.028146,0.090198,0.053994,0.032738,0.081831,0.027655,0.113348,0.025671,0.035231,0.035231,0.021213,0.015383
23802,0.085837,0.046308,0.028146,0.088757,0.050917,0.031374,0.080531,0.026208,0.111682,0.024603,0.033841,0.033841,0.020336,0.014682
26182,0.085837,0.046308,0.028146,0.087174,0.047991,0.030025,0.079141,0.024864,0.109975,0.023586,0.032437,0.032437,0.019464,0.013994
28800,0.085837,0.046308,0.028146,0.085557,0.04523,0.028714,0.077651,0.023505,0.108268,0.0226,0.0309,0.0309,0.018618,0.013329
31680,0.085837,0.046308,0.028146,0.084138,0.042687,0.0275,0.076226,0.022259,0.106669,0.021663,0.02952,0.02952,0.017834,0.012715
34848,0.075874,0.030443,0.020426,0.082742,0.040293,0.026328,0.074699,0.021129,0.10509,0.020781,0.028267,0.028267,0.017079,0.012125
38332,0.075874,0.030443,0.020426,0.08145,0.03806,0.025217,0.073101,0.020062,0.103582,0.019932,0.027063,0.027063,0.016362,0.011567
42165,0.075874,0.030443,0.020426,0.080129,0.035945,0.024132,0.071404,0.019011,0.102062,0.019106,0.02585,0.02585,0.015661,0.011027
46381,0.075874,0.030443,0.020426,0.078849,0.033968,0.023102,0.069763,0.018044,0.100598,0.018329,0.024755,0.024755,0.014996,0.010515
51019,0.075874,0.030443,0.020426,0.077575,0.032125,0.022128,0.068191,0.017106,0.099211,0.017574,0.023666,0.023666,0.014367,0.010033
56120,0.075874,0.030443,0.020426,0.076211,0.030384,0.021184,0.066691,0.016257,0.097796,0.016868,0.022681,0.022681,0.013759,0.009569
61732,0.075874,0.030443,0.020426,0.074761,0.028751,0.020284,0.065239,0.015456,0.096354,0.016176,0.021723,0.021723,0.013177,0.009128
67905,0.064951,0.020422,0.014826,0.073169,0.0272,0.019407,0.063715,0.014668,0.094833,0.01552,0.020772,0.020772,0.012611,0.008701
74695,0.064951,0.020422,0.014826,0.071557,0.02574,0.018567,0.062075,0.013915,0.093315,0.014892,0.019789,0.019789,0.012068,0.008293
82164,0.064951,0.020422,0.014826,0.070014,0.02438,0.017775,0.060191,0.013206,0.091845,0.014285,0.018894,0.018894,0.011556,0.00791
90380,0.064951,0.020422,0.014826,0.068483,0.023092,0.01701,0.058067,0.012563,0.090386,0.013716,0.018079,0.018079,0.011062,0.007542
99418,0.064951,0.020422,0.014826,0.066973,0.021869,0.016268,0.055779,0.01195,0.088937,0.013159,0.017324,0.017324,0.010582,0.007187
100000,0.064951,0.020422,0.014826,0.066886,0.021798,0.016225,0.055616,0.011875,0.088851,0.013108,0.017233,0.017233,0.010554,0.007166


==> data/sample_data_1-vs-all_2_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.049368,0.061241,0.041799,0.062667,0.081106,0.055174,0.051613,0.047723,0.094256,0.046211,0.037777,0.037777,0.037795,0.023596
2420,0.049368,0.061241,0.041799,0.060018,0.07681,0.052875,0.049182,0.045222,0.090822,0.044412,0.035942,0.035942,0.036138,0.022489
2662,0.049368,0.061241,0.041799,0.05748,0.072774,0.050676,0.046945,0.042928,0.087477,0.042704,0.034306,0.034306,0.034559,0.021438
2928,0.049368,0.061241,0.041799,0.055048,0.068959,0.048555,0.044953,0.040903,0.084265,0.041129,0.032882,0.032882,0.03304,0.020431
3220,0.049368,0.061241,0.041799,0.052722,0.065368,0.046522,0.042904,0.038833,0.081161,0.039518,0.031484,0.031484,0.031588,0.019473
3542,0.049368,0.061241,0.041799,0.050486,0.062001,0.044591,0.040921,0.036872,0.078155,0.037983,0.030075,0.030075,0.030214,0.018568
3896,0.049368,0.061241,0.041799,0.048344,0.058799,0.042715,0.038896,0.034871,0.075247,0.03648,0.028473,0.028473,0.028882,0.017696
4285,0.035875,0.041775,0.030512,0.046294,0.055809,0.040943,0.037087,0.033086,0.072457,0.035114,0.027133,0.027133,0.027627,0.016877
4713,0.035875,0.041775,0.030512,0.044328,0.05298,0.039238,0.035274,0.031319,0.069747,0.033704,0.025809,0.025809,0.026424,0.016093
5184,0.035875,0.041775,0.030512,0.042443,0.050269,0.037567,0.033583,0.02968,0.067144,0.032402,0.024479,0.024479,0.025248,0.015332
5702,0.035875,0.041775,0.030512,0.040637,0.047709,0.035966,0.03214,0.028311,0.064631,0.031142,0.023448,0.023448,0.024124,0.014607
6272,0.035875,0.041775,0.030512,0.038906,0.045312,0.034451,0.030855,0.027099,0.062201,0.030014,0.022634,0.022634,0.023063,0.013925
6899,0.035875,0.041775,0.030512,0.037247,0.043042,0.032995,0.029459,0.025785,0.059857,0.028855,0.021693,0.021693,0.022046,0.013273
7588,0.035875,0.041775,0.030512,0.03566,0.040907,0.03161,0.028044,0.024449,0.057598,0.02773,0.020731,0.020731,0.021081,0.012656
8346,0.026036,0.028878,0.022237,0.034138,0.038891,0.030284,0.026615,0.023084,0.055419,0.026645,0.019543,0.019543,0.02016,0.012069
9180,0.026036,0.028878,0.022237,0.03268,0.036968,0.029001,0.025564,0.022128,0.053316,0.025661,0.018884,0.018884,0.01927,0.011504
10098,0.026036,0.028878,0.022237,0.031283,0.03515,0.027773,0.024432,0.021111,0.051287,0.024665,0.018132,0.018132,0.018421,0.010967
11107,0.026036,0.028878,0.022237,0.029945,0.033432,0.026598,0.023421,0.020209,0.049332,0.023699,0.017422,0.017422,0.01761,0.010456
12217,0.026036,0.028878,0.022237,0.028663,0.031804,0.025473,0.022321,0.019207,0.047448,0.022798,0.016691,0.016691,0.016835,0.009969
13438,0.026036,0.028878,0.022237,0.027436,0.03026,0.024391,0.021419,0.018428,0.045631,0.021926,0.016119,0.016119,0.016093,0.009504
14781,0.026036,0.028878,0.022237,0.02626,0.028805,0.023365,0.02029,0.017386,0.04388,0.021067,0.01527,0.01527,0.015389,0.009064
16259,0.026036,0.028878,0.022237,0.025133,0.027417,0.022373,0.019368,0.016536,0.042191,0.020263,0.014554,0.014554,0.014711,0.008642
17884,0.018872,0.020181,0.016189,0.024055,0.026092,0.021413,0.018545,0.015829,0.040565,0.019475,0.014013,0.014013,0.014056,0.008236
19672,0.018872,0.020181,0.016189,0.023021,0.024839,0.020498,0.01758,0.014947,0.038998,0.018714,0.013288,0.013288,0.013433,0.00785
21639,0.018872,0.020181,0.016189,0.022032,0.023654,0.019625,0.016847,0.014304,0.037488,0.017998,0.012754,0.012754,0.012841,0.007484
23802,0.018872,0.020181,0.016189,0.021084,0.02253,0.018789,0.016045,0.013582,0.036033,0.017301,0.012146,0.012146,0.012274,0.007136
26182,0.018872,0.020181,0.016189,0.020177,0.021459,0.017986,0.015298,0.012941,0.034632,0.016623,0.011606,0.011606,0.01173,0.006803
28800,0.018872,0.020181,0.016189,0.019308,0.020441,0.017214,0.014598,0.012317,0.033283,0.015977,0.011078,0.011078,0.01121,0.006484
31680,0.018872,0.020181,0.016189,0.018476,0.019479,0.016481,0.013901,0.011693,0.031984,0.01536,0.010555,0.010555,0.010715,0.006183
34848,0.013663,0.014203,0.011757,0.017679,0.01856,0.015773,0.013253,0.01113,0.030733,0.014763,0.010067,0.010067,0.010239,0.005893
38332,0.013663,0.014203,0.011757,0.016917,0.017692,0.0151,0.012601,0.010552,0.029529,0.014182,0.009562,0.009562,0.009787,0.005619
42165,0.013663,0.014203,0.011757,0.016187,0.016864,0.014453,0.01205,0.010069,0.028369,0.013631,0.009136,0.009136,0.009354,0.005357
46381,0.013663,0.014203,0.011757,0.015488,0.016075,0.013831,0.011524,0.009627,0.027254,0.013103,0.008768,0.008768,0.008939,0.005107
51019,0.013663,0.014203,0.011757,0.014818,0.015327,0.013239,0.011013,0.009208,0.02618,0.012584,0.008435,0.008435,0.008543,0.004869
56120,0.013663,0.014203,0.011757,0.014178,0.014615,0.012671,0.010525,0.008804,0.025146,0.012099,0.008084,0.008084,0.008165,0.004642
61732,0.013663,0.014203,0.011757,0.013564,0.013937,0.012126,0.010093,0.008451,0.024152,0.011628,0.00779,0.00779,0.007803,0.004426
67905,0.009882,0.010058,0.00853,0.012977,0.013291,0.011604,0.009593,0.008017,0.023195,0.011167,0.007414,0.007414,0.007456,0.004219
74695,0.009882,0.010058,0.00853,0.012415,0.012679,0.011106,0.009171,0.00766,0.022275,0.010734,0.007106,0.007106,0.007126,0.004023
82164,0.009882,0.010058,0.00853,0.011878,0.012095,0.010628,0.008756,0.007314,0.021389,0.010311,0.006821,0.006821,0.00681,0.003836
90380,0.009882,0.010058,0.00853,0.011363,0.011538,0.01017,0.008355,0.006975,0.020538,0.009906,0.006526,0.006526,0.006508,0.003657
99418,0.009882,0.010058,0.00853,0.01087,0.01101,0.009733,0.007939,0.006608,0.019719,0.009516,0.006191,0.006191,0.006219,0.003487
100000,0.009882,0.010058,0.00853,0.010841,0.010978,0.009707,0.007881,0.006553,0.019664,0.00948,0.006138,0.006138,0.006202,0.003476


==> data/sample_data_1-vs-all_50_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.080824,0.0547,0.038182,0.093568,0.066547,0.044733,0.082277,0.042333,0.149648,0.034918,0.175331,0.175331,0.984775,0.030682
2420,0.080824,0.0547,0.038182,0.090614,0.063706,0.043576,0.079633,0.040967,0.144965,0.034127,0.162397,0.162397,0.984775,0.030117
2662,0.080824,0.0547,0.038182,0.087447,0.060577,0.042023,0.076771,0.039549,0.140301,0.033306,0.150319,0.150319,0.984775,0.029197
2928,0.080824,0.0547,0.038182,0.084437,0.057718,0.040604,0.074063,0.038032,0.135807,0.032436,0.139241,0.139241,0.984775,0.028376
3220,0.080824,0.0547,0.038182,0.081567,0.05507,0.039264,0.071488,0.036616,0.131475,0.031633,0.129141,0.129141,0.984775,0.027563
3542,0.080824,0.0547,0.038182,0.07911,0.053016,0.038383,0.069323,0.035659,0.12741,0.031032,0.120025,0.120025,0.984775,0.027079
3896,0.080824,0.0547,0.038182,0.076395,0.050614,0.037094,0.066894,0.034508,0.123332,0.030296,0.111461,0.111461,0.984775,0.026267
4285,0.063677,0.040665,0.031176,0.073841,0.048425,0.035922,0.064621,0.033322,0.119414,0.029558,0.103629,0.103629,0.984775,0.025529
4713,0.063677,0.040665,0.031176,0.071362,0.046351,0.034783,0.062417,0.032198,0.115616,0.028861,0.096436,0.096436,0.984775,0.024776
5184,0.063677,0.040665,0.031176,0.069097,0.044548,0.033832,0.060422,0.031288,0.111995,0.028247,0.089815,0.089815,0.984775,0.024154
5702,0.063677,0.040665,0.031176,0.066927,0.042858,0.032925,0.058516,0.030376,0.1085,0.027642,0.083759,0.083759,0.984775,0.023551
6272,0.063677,0.040665,0.031176,0.064708,0.041107,0.031904,0.056556,0.029428,0.105065,0.026986,0.078171,0.078171,0.984775,0.022836
6899,0.063677,0.040665,0.031176,0.0627,0.039618,0.031066,0.054801,0.028642,0.1018,0.026411,0.073021,0.073021,0.984775,0.022238
7588,0.063677,0.040665,0.031176,0.060757,0.038206,0.030248,0.053105,0.027846,0.098643,0.025821,0.068325,0.068325,0.937567,0.021646
8346,0.050831,0.03166,0.025762,0.058823,0.036795,0.029383,0.051413,0.027064,0.095562,0.025249,0.063905,0.063905,0.890139,0.020995
9180,0.050831,0.03166,0.025762,0.057228,0.035784,0.028847,0.050054,0.02652,0.092703,0.024777,0.060034,0.060034,0.842615,0.020558
10098,0.050831,0.03166,0.025762,0.055699,0.034827,0.028327,0.048754,0.026024,0.089945,0.024325,0.056521,0.056521,0.652632,0.020137
11107,0.050831,0.03166,0.025762,0.05384,0.033466,0.027398,0.047121,0.025226,0.087118,0.023741,0.053005,0.053005,0.556763,0.019405
12217,0.050831,0.03166,0.025762,0.052271,0.032434,0.026731,0.04577,0.024628,0.08448,0.023239,0.049844,0.049844,0.460646,0.018837
13438,0.050831,0.03166,0.025762,0.050697,0.031386,0.026013,0.044409,0.024023,0.081903,0.022737,0.046894,0.046894,0.364162,0.018232
14781,0.050831,0.03166,0.025762,0.049351,0.030582,0.025487,0.04327,0.023568,0.079488,0.022306,0.044288,0.044288,0.219696,0.017749
16259,0.050831,0.03166,0.025762,0.048024,0.029781,0.024931,0.042145,0.023095,0.077144,0.021871,0.041811,0.041811,0.122861,0.017234
17884,0.041814,0.026269,0.02178,0.046804,0.029083,0.024439,0.041121,0.022644,0.07491,0.02147,0.039605,0.039605,0.025742,0.016756
19672,0.041814,0.026269,0.02178,0.045666,0.028458,0.023985,0.040174,0.022322,0.072771,0.02112,0.037589,0.037589,0.024573,0.016293
21639,0.041814,0.026269,0.02178,0.044476,0.027754,0.023436,0.03917,0.021864,0.070667,0.020725,0.035621,0.035621,0.023399,0.015768
23802,0.041814,0.026269,0.02178,0.04342,0.027175,0.022971,0.038291,0.021526,0.068677,0.020403,0.033894,0.033894,0.022333,0.015294
26182,0.041814,0.026269,0.02178,0.042309,0.02652,0.022418,0.037348,0.021118,0.066716,0.020045,0.032229,0.032229,0.021269,0.01477
28800,0.041814,0.026269,0.02178,0.041331,0.02599,0.021946,0.036528,0.02073,0.064866,0.019718,0.030718,0.030718,0.020311,0.014296
31680,0.041814,0.026269,0.02178,0.040423,0.025515,0.021495,0.035768,0.020435,0.063098,0.019414,0.029327,0.029327,0.019413,0.013837
34848,0.035567,0.022882,0.018283,0.03958,0.025087,0.021054,0.035064,0.020145,0.061409,0.019109,0.028089,0.028089,0.018576,0.013386
38332,0.035567,0.022882,0.018283,0.038688,0.024591,0.020546,0.034309,0.019856,0.059748,0.018775,0.02686,0.02686,0.017736,0.012906
42165,0.035567,0.022882,0.018283,0.037873,0.024156,0.020072,0.033632,0.019582,0.058168,0.018451,0.025728,0.025728,0.016957,0.012453
46381,0.035567,0.022882,0.018283,0.037023,0.023674,0.019547,0.032923,0.01926,0.05662,0.018102,0.024651,0.024651,0.016186,0.011979
51019,0.035567,0.022882,0.018283,0.036211,0.023216,0.019028,0.032251,0.018951,0.055132,0.01775,0.023621,0.023621,0.015452,0.011515
56120,0.035567,0.022882,0.018283,0.035431,0.022778,0.018508,0.031609,0.018647,0.053698,0.017392,0.022666,0.022666,0.014758,0.01106
61732,0.035567,0.022882,0.018283,0.034679,0.022351,0.017987,0.030991,0.018337,0.052318,0.017011,0.021755,0.021755,0.014093,0.010615
67905,0.030837,0.020192,0.014706,0.033996,0.02198,0.017496,0.03044,0.018031,0.051006,0.016616,0.020941,0.020941,0.013473,0.010193
74695,0.030837,0.020192,0.014706,0.033307,0.021586,0.016984,0.029878,0.017697,0.049729,0.016176,0.020137,0.020137,0.012875,0.009773
82164,0.030837,0.020192,0.014706,0.032674,0.021231,0.016495,0.029369,0.017381,0.048512,0.015711,0.019378,0.019378,0.012312,0.009375
90380,0.030837,0.020192,0.014706,0.032059,0.020876,0.015998,0.028874,0.017015,0.047338,0.015174,0.018654,0.018654,0.01177,0.008984
99418,0.030837,0.020192,0.014706,0.031473,0.020533,0.015511,0.028402,0.016622,0.04621,0.014588,0.017948,0.017948,0.011257,0.008608
100000,0.030837,0.020192,0.014706,0.031428,0.020503,0.015475,0.028363,0.016577,0.046137,0.014536,0.017869,0.017869,0.011223,0.008583


==> data/sample_data_1-vs-all_5_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.133414,0.113282,0.062052,0.150656,0.136874,0.078654,0.135201,0.078994,0.186771,0.062798,0.082255,0.082255,0.054478,0.039469
2420,0.133414,0.113282,0.062052,0.147227,0.132356,0.075444,0.131313,0.074484,0.183263,0.060096,0.078833,0.078833,0.052191,0.037651
2662,0.133414,0.113282,0.062052,0.143667,0.12763,0.072335,0.127497,0.070275,0.179845,0.057513,0.075668,0.075668,0.049985,0.035903
2928,0.133414,0.113282,0.062052,0.140086,0.122587,0.069311,0.123603,0.066395,0.176488,0.055113,0.072507,0.072507,0.047841,0.034217
3220,0.133414,0.113282,0.062052,0.136472,0.11718,0.066425,0.119876,0.062772,0.173251,0.052824,0.06973,0.06973,0.045793,0.032619
3542,0.133414,0.113282,0.062052,0.132827,0.111447,0.063701,0.116315,0.059408,0.170137,0.050635,0.067048,0.067048,0.043862,0.031115
3896,0.133414,0.113282,0.062052,0.129166,0.105454,0.061043,0.112474,0.055994,0.167048,0.048513,0.064239,0.064239,0.041989,0.029659
4285,0.107262,0.074138,0.045305,0.125579,0.099483,0.058527,0.108788,0.053025,0.164011,0.046476,0.061828,0.061828,0.040219,0.028287
4713,0.107262,0.074138,0.045305,0.122052,0.093765,0.056071,0.104916,0.050297,0.160963,0.044624,0.059653,0.059653,0.038491,0.026961
5184,0.107262,0.074138,0.045305,0.118684,0.088459,0.053771,0.100979,0.047567,0.157995,0.04277,0.057287,0.057287,0.036868,0.025725
5702,0.107262,0.074138,0.045305,0.115354,0.083462,0.051547,0.096879,0.044994,0.154966,0.041013,0.055039,0.055039,0.035305,0.024538
6272,0.107262,0.074138,0.045305,0.111921,0.078747,0.049387,0.09262,0.042552,0.151876,0.039315,0.052908,0.052908,0.033796,0.023392
6899,0.107262,0.074138,0.045305,0.108511,0.074382,0.047361,0.088546,0.040357,0.148844,0.037719,0.051041,0.051041,0.03238,0.022322
7588,0.107262,0.074138,0.045305,0.104872,0.070278,0.045416,0.08453,0.038278,0.145828,0.036201,0.049242,0.049242,0.031025,0.021299
8346,0.07946,0.049065,0.033051,0.101021,0.066352,0.043479,0.080625,0.036193,0.142733,0.034706,0.04736,0.04736,0.029681,0.020291
9180,0.07946,0.049065,0.033051,0.097128,0.062701,0.04165,0.076971,0.034336,0.139641,0.033298,0.045736,0.045736,0.028409,0.019343
10098,0.07946,0.049065,0.033051,0.093147,0.059295,0.039915,0.073508,0.032678,0.136544,0.031988,0.044279,0.044279,0.027204,0.018448
11107,0.07946,0.049065,0.033051,0.089202,0.056069,0.038228,0.070146,0.031047,0.133412,0.030711,0.042799,0.042799,0.026035,0.017585
12217,0.07946,0.049065,0.033051,0.085387,0.053059,0.036635,0.06687,0.029327,0.130201,0.029448,0.041018,0.041018,0.024933,0.016773
13438,0.07946,0.049065,0.033051,0.081711,0.050175,0.035053,0.063849,0.027856,0.126893,0.02827,0.039283,0.039283,0.023842,0.015975
14781,0.07946,0.049065,0.033051,0.078191,0.047519,0.033597,0.060927,0.026515,0.123732,0.027153,0.037772,0.037772,0.022837,0.015239
16259,0.07946,0.049065,0.033051,0.074819,0.045003,0.03218,0.058149,0.025229,0.12065,0.026074,0.036195,0.036195,0.021859,0.01453
17884,0.057448,0.033054,0.024043,0.071592,0.042608,0.030799,0.055498,0.02396,0.117603,0.025015,0.034577,0.034577,0.020909,0.013844
19672,0.057448,0.033054,0.024043,0.068501,0.040399,0.029519,0.052905,0.022685,0.114648,0.024035,0.032905,0.032905,0.020029,0.013208
21639,0.057448,0.033054,0.024043,0.065542,0.038289,0.028263,0.050505,0.021606,0.111654,0.02308,0.031494,0.031494,0.019166,0.012589
23802,0.057448,0.033054,0.024043,0.062711,0.036318,0.027077,0.048188,0.020566,0.108623,0.022153,0.030173,0.030173,0.018354,0.012008
26182,0.057448,0.033054,0.024043,0.059999,0.034446,0.025928,0.045986,0.019583,0.105438,0.021284,0.028826,0.028826,0.017566,0.011449
28800,0.057448,0.033054,0.024043,0.057403,0.032668,0.024814,0.043848,0.018537,0.102053,0.020421,0.027322,0.027322,0.016804,0.01091
31680,0.057448,0.033054,0.024043,0.054918,0.030983,0.023741,0.041846,0.017654,0.098518,0.019621,0.026161,0.026161,0.01607,0.010394
34848,0.041495,0.022597,0.017436,0.052539,0.029398,0.02272,0.039936,0.0168,0.094925,0.018847,0.024953,0.024953,0.015372,0.009905
38332,0.041495,0.022597,0.017436,0.050263,0.027912,0.021751,0.038103,0.015957,0.091396,0.01809,0.023779,0.023779,0.014712,0.009442
42165,0.041495,0.022597,0.017436,0.048084,0.026493,0.020807,0.036356,0.015163,0.087903,0.017377,0.022651,0.022651,0.014069,0.008996
46381,0.041495,0.022597,0.017436,0.045998,0.025159,0.01991,0.034689,0.014439,0.084458,0.016696,0.02161,0.02161,0.013458,0.008574
51019,0.041495,0.022597,0.017436,0.044002,0.023904,0.019057,0.033088,0.013721,0.08113,0.016029,0.020591,0.020591,0.012878,0.008173
56120,0.041495,0.022597,0.017436,0.042092,0.02271,0.018233,0.031574,0.013055,0.077927,0.01539,0.019654,0.019654,0.012319,0.007789
61732,0.041495,0.022597,0.017436,0.040264,0.021582,0.017446,0.030123,0.012392,0.074846,0.014784,0.018707,0.018707,0.011785,0.007424
67905,0.029947,0.015628,0.012608,0.038514,0.020526,0.016701,0.028735,0.011811,0.071881,0.014192,0.017899,0.017899,0.011281,0.007081
74695,0.029947,0.015628,0.012608,0.036839,0.019519,0.015983,0.027417,0.011256,0.069028,0.013634,0.017171,0.017171,0.010794,0.006751
82164,0.029947,0.015628,0.012608,0.035237,0.01856,0.015289,0.026153,0.010719,0.066285,0.013092,0.016377,0.016377,0.010325,0.006434
90380,0.029947,0.015628,0.012608,0.033704,0.017659,0.014632,0.024952,0.010208,0.063646,0.012576,0.015638,0.015638,0.00988,0.006135
99418,0.029947,0.015628,0.012608,0.032236,0.016801,0.013999,0.023804,0.009731,0.061107,0.01208,0.01495,0.01495,0.009452,0.005848
100000,0.029947,0.015628,0.012608,0.032149,0.01675,0.013961,0.023709,0.009672,0.060954,0.012038,0.01486,0.01486,0.009426,0.005831


==> data/sample_data_Linear_10_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.327857,0.301727,0.180742,0.393049,0.385247,0.226354,0.333924,0.220736,0.574892,0.189848,0.24468,0.24468,0.141084,0.118656
2420,0.327857,0.301727,0.180742,0.378474,0.365017,0.217402,0.320686,0.209105,0.559288,0.181976,0.23372,0.23372,0.135305,0.113242
2662,0.327857,0.301727,0.180742,0.364438,0.345931,0.208759,0.307535,0.19785,0.544088,0.174385,0.22299,0.22299,0.129745,0.108084
2928,0.327857,0.301727,0.180742,0.35065,0.327762,0.200366,0.295053,0.187258,0.52908,0.167194,0.212887,0.212887,0.124395,0.103127
3220,0.327857,0.301727,0.180742,0.337382,0.310578,0.192276,0.283134,0.177414,0.514019,0.160466,0.203552,0.203552,0.119261,0.098404
3542,0.327857,0.301727,0.180742,0.324536,0.294083,0.184342,0.271711,0.16822,0.499003,0.154057,0.195214,0.195214,0.114283,0.093814
3896,0.327857,0.301727,0.180742,0.312193,0.278566,0.176769,0.260664,0.159381,0.483998,0.14783,0.186897,0.186897,0.109522,0.08947
4285,0.245771,0.202237,0.132375,0.300242,0.263668,0.169456,0.249684,0.150886,0.469307,0.141845,0.17885,0.17885,0.104953,0.085315
4713,0.245771,0.202237,0.132375,0.288773,0.24951,0.162419,0.23936,0.142971,0.45491,0.136189,0.171076,0.171076,0.10056,0.081349
5184,0.245771,0.202237,0.132375,0.277748,0.236152,0.155673,0.229564,0.135449,0.440654,0.130705,0.163438,0.163438,0.096356,0.077574
5702,0.245771,0.202237,0.132375,0.26693,0.223591,0.149152,0.219942,0.12845,0.426544,0.125496,0.156633,0.156633,0.092303,0.073955
6272,0.245771,0.202237,0.132375,0.256555,0.211769,0.142901,0.21065,0.121647,0.412796,0.120494,0.149679,0.149679,0.088421,0.070514
6899,0.245771,0.202237,0.132375,0.246524,0.200738,0.136948,0.2016,0.115434,0.39956,0.115728,0.143317,0.143317,0.084708,0.067249
7588,0.245771,0.202237,0.132375,0.237038,0.190287,0.131223,0.193021,0.109805,0.386437,0.11123,0.137619,0.137619,0.081153,0.06413
8346,0.181937,0.136008,0.096349,0.227672,0.180313,0.125669,0.184275,0.1039,0.373551,0.106703,0.131329,0.131329,0.077725,0.061132
9180,0.181937,0.136008,0.096349,0.218729,0.170821,0.120345,0.176226,0.098662,0.361102,0.102507,0.125646,0.125646,0.074437,0.05827
10098,0.181937,0.136008,0.096349,0.210078,0.161839,0.115288,0.168611,0.093831,0.349066,0.098475,0.120499,0.120499,0.071294,0.055564
11107,0.181937,0.136008,0.096349,0.201499,0.153294,0.110398,0.161123,0.08905,0.337283,0.094575,0.115196,0.115196,0.068276,0.052969
12217,0.181937,0.136008,0.096349,0.193253,0.145276,0.105754,0.154156,0.084521,0.32594,0.090825,0.109889,0.109889,0.065391,0.050514
13438,0.181937,0.136008,0.096349,0.185244,0.137701,0.101277,0.147513,0.080435,0.314929,0.087293,0.105175,0.105175,0.062622,0.048164
14781,0.181937,0.136008,0.096349,0.177565,0.130547,0.096973,0.141094,0.076408,0.304276,0.083865,0.10052,0.10052,0.059967,0.045919
16259,0.181937,0.136008,0.096349,0.170165,0.123792,0.09284,0.134904,0.072627,0.293926,0.080576,0.096144,0.096144,0.057415,0.043774
17884,0.13338,0.09248,0.069929,0.163111,0.117431,0.088889,0.128978,0.069044,0.283845,0.07739,0.091928,0.091928,0.054973,0.041735
19672,0.13338,0.09248,0.069929,0.156373,0.111416,0.085085,0.123402,0.065593,0.274022,0.074343,0.087693,0.087693,0.052627,0.039785
21639,0.13338,0.09248,0.069929,0.149875,0.105738,0.081447,0.117912,0.062307,0.264414,0.071412,0.083674,0.083674,0.050384,0.037927
23802,0.13338,0.09248,0.069929,0.143711,0.100395,0.077978,0.112806,0.059292,0.255085,0.068618,0.080088,0.080088,0.04824,0.036165
26182,0.13338,0.09248,0.069929,0.137858,0.095342,0.074647,0.107855,0.05642,0.246017,0.065912,0.076678,0.076678,0.046182,0.034483
28800,0.13338,0.09248,0.069929,0.132199,0.090556,0.071445,0.103044,0.053715,0.237245,0.063346,0.073374,0.073374,0.044209,0.032875
31680,0.13338,0.09248,0.069929,0.12679,0.086029,0.068374,0.098331,0.050986,0.228773,0.060836,0.069959,0.069959,0.042316,0.031341
34848,0.097537,0.063728,0.050637,0.121582,0.081753,0.06544,0.093881,0.048549,0.220617,0.058471,0.066945,0.066945,0.040506,0.029882
38332,0.097537,0.063728,0.050637,0.116534,0.077705,0.062626,0.08957,0.046158,0.212693,0.056165,0.063857,0.063857,0.038772,0.028489
42165,0.097537,0.063728,0.050637,0.111672,0.073869,0.059926,0.085476,0.043943,0.204905,0.053966,0.060939,0.060939,0.03711,0.02716
46381,0.097537,0.063728,0.050637,0.107015,0.070231,0.057335,0.081592,0.041903,0.197265,0.051855,0.058372,0.058372,0.035516,0.02589
51019,0.097537,0.063728,0.050637,0.102495,0.066797,0.054865,0.077799,0.039879,0.189854,0.049813,0.055747,0.055747,0.033993,0.024685
56120,0.097537,0.063728,0.050637,0.098083,0.063539,0.052495,0.074219,0.037914,0.182672,0.047852,0.053152,0.053152,0.032532,0.023534
61732,0.097537,0.063728,0.050637,0.09382,0.060453,0.050229,0.070796,0.036055,0.175749,0.04596,0.050668,0.050668,0.031134,0.022437
67905,0.070342,0.044375,0.036613,0.089736,0.057528,0.048059,0.067621,0.034456,0.169069,0.044165,0.048586,0.048586,0.029794,0.021392
74695,0.070342,0.044375,0.036613,0.085828,0.054754,0.045981,0.064479,0.032789,0.162653,0.042433,0.046406,0.046406,0.028512,0.020396
82164,0.070342,0.044375,0.036613,0.082089,0.052116,0.043985,0.061472,0.031229,0.156463,0.040758,0.044356,0.044356,0.027283,0.019443
90380,0.070342,0.044375,0.036613,0.078512,0.049616,0.042079,0.058655,0.029731,0.150511,0.039146,0.042388,0.042388,0.026106,0.018536
99418,0.070342,0.044375,0.036613,0.075088,0.047245,0.040255,0.055971,0.028335,0.144792,0.037602,0.040517,0.040517,0.02498,0.017672
100000,0.070342,0.044375,0.036613,0.074884,0.047104,0.040146,0.055729,0.028187,0.144445,0.037477,0.040326,0.040326,0.024913,0.017621


==> data/sample_data_Linear_2_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.049368,0.061093,0.041671,0.062667,0.080915,0.055,0.051866,0.04784,0.094277,0.046308,0.037994,0.037994,0.037675,0.023522
2420,0.049368,0.061093,0.041671,0.060018,0.076633,0.052713,0.049483,0.045402,0.090822,0.044522,0.036198,0.036198,0.036027,0.02242
2662,0.049368,0.061093,0.041671,0.05748,0.072591,0.050509,0.047142,0.042997,0.087486,0.042744,0.034493,0.034493,0.034444,0.021367
2928,0.049368,0.061093,0.041671,0.055048,0.068807,0.048416,0.044716,0.040556,0.084265,0.04101,0.032677,0.032677,0.032945,0.020373
3220,0.049368,0.061093,0.041671,0.052722,0.065204,0.046371,0.042928,0.038761,0.081161,0.039512,0.031368,0.031368,0.031486,0.01941
3542,0.049368,0.061093,0.041671,0.050486,0.061826,0.044431,0.040597,0.03644,0.078138,0.037846,0.029498,0.029498,0.030105,0.018502
3896,0.049368,0.061093,0.041671,0.048344,0.058633,0.042563,0.038974,0.03483,0.075245,0.036409,0.028519,0.028519,0.028778,0.017633
4285,0.035875,0.041658,0.03041,0.046294,0.055643,0.040791,0.037197,0.033095,0.07245,0.035012,0.027304,0.027304,0.027524,0.016814
4713,0.035875,0.041658,0.03041,0.044328,0.052812,0.039084,0.035548,0.031504,0.069756,0.033667,0.026208,0.026208,0.026319,0.01603
5184,0.035875,0.041658,0.03041,0.042443,0.050138,0.037446,0.033885,0.029906,0.067148,0.032388,0.024917,0.024917,0.025166,0.015283
5702,0.035875,0.041658,0.03041,0.040637,0.047596,0.035862,0.032422,0.028527,0.064631,0.031133,0.023948,0.023948,0.024054,0.014565
6272,0.035875,0.041658,0.03041,0.038906,0.0452,0.034348,0.031028,0.027209,0.062201,0.029971,0.022937,0.022937,0.022994,0.013883
6899,0.035875,0.041658,0.03041,0.037247,0.042939,0.0329,0.029537,0.025786,0.059857,0.028788,0.021889,0.021889,0.021983,0.013235
7588,0.035875,0.041658,0.03041,0.03566,0.040801,0.031511,0.028058,0.024389,0.057598,0.027675,0.020753,0.020753,0.021015,0.012617
8346,0.026036,0.028783,0.022153,0.034138,0.038767,0.03017,0.026838,0.023254,0.055419,0.02662,0.019872,0.019872,0.020083,0.012023
9180,0.026036,0.028783,0.022153,0.03268,0.036848,0.028889,0.025574,0.022094,0.053316,0.025579,0.018899,0.018899,0.019196,0.01146
10098,0.026036,0.028783,0.022153,0.031283,0.035026,0.027658,0.024457,0.021072,0.051287,0.02462,0.018143,0.018143,0.018344,0.010922
11107,0.026036,0.028783,0.022153,0.029945,0.033312,0.026487,0.023281,0.019971,0.049332,0.023662,0.017245,0.017245,0.017537,0.010412
12217,0.026036,0.028783,0.022153,0.028663,0.031683,0.02536,0.022149,0.018919,0.047448,0.022736,0.016363,0.016363,0.016761,0.009925
13438,0.026036,0.028783,0.022153,0.027436,0.03014,0.024281,0.021179,0.018052,0.045631,0.021858,0.015703,0.015703,0.01602,0.009461
14781,0.026036,0.028783,0.022153,0.02626,0.028689,0.023257,0.020173,0.017151,0.04388,0.021003,0.01496,0.01496,0.015318,0.009022
16259,0.026036,0.028783,0.022153,0.025133,0.027308,0.022271,0.019168,0.016228,0.042191,0.020191,0.014202,0.014202,0.014644,0.008602
17884,0.018872,0.020098,0.016116,0.024055,0.026002,0.02133,0.018402,0.015536,0.040565,0.019422,0.013613,0.013613,0.014002,0.008203
19672,0.018872,0.020098,0.016116,0.023021,0.024765,0.02043,0.017592,0.01487,0.038998,0.018665,0.0131,0.0131,0.013389,0.007824
21639,0.018872,0.020098,0.016116,0.022032,0.02358,0.019556,0.016849,0.014252,0.037488,0.017949,0.012662,0.012662,0.012795,0.007458
23802,0.018872,0.020098,0.016116,0.021084,0.022462,0.018726,0.016085,0.013582,0.036033,0.017255,0.012132,0.012132,0.012232,0.007112
26182,0.018872,0.020098,0.016116,0.020177,0.021394,0.017925,0.015285,0.012876,0.034632,0.016572,0.011544,0.011544,0.011691,0.006779
28800,0.018872,0.020098,0.016116,0.019308,0.02038,0.017157,0.0146,0.012269,0.033283,0.015938,0.011053,0.011053,0.011172,0.006463
31680,0.018872,0.020098,0.016116,0.018476,0.01942,0.016426,0.013934,0.011713,0.031984,0.015319,0.010609,0.010609,0.01068,0.006162
34848,0.013663,0.01416,0.011719,0.017679,0.018508,0.015725,0.013308,0.01116,0.030733,0.014728,0.010128,0.010128,0.010208,0.005875
38332,0.013663,0.01416,0.011719,0.016917,0.017635,0.015047,0.012698,0.01063,0.029529,0.014147,0.009677,0.009677,0.009753,0.0056
42165,0.013663,0.01416,0.011719,0.016187,0.016811,0.014403,0.012158,0.010172,0.028369,0.0136,0.009285,0.009285,0.009322,0.005339
46381,0.013663,0.01416,0.011719,0.015488,0.016026,0.013786,0.011621,0.009726,0.027254,0.013071,0.008903,0.008903,0.008909,0.00509
51019,0.013663,0.01416,0.011719,0.014818,0.015278,0.013193,0.011053,0.009235,0.02618,0.012559,0.008474,0.008474,0.008513,0.004852
56120,0.013663,0.01416,0.011719,0.014178,0.014569,0.012628,0.010552,0.008807,0.025146,0.012068,0.008132,0.008132,0.008137,0.004627
61732,0.013663,0.01416,0.011719,0.013564,0.013891,0.012082,0.010038,0.008351,0.024152,0.011591,0.007715,0.007715,0.007775,0.00441
67905,0.009882,0.010024,0.008499,0.012977,0.013247,0.011562,0.009602,0.007992,0.023195,0.011137,0.007407,0.007407,0.007429,0.004204
74695,0.009882,0.010024,0.008499,0.012415,0.012633,0.011063,0.009155,0.007606,0.022275,0.010701,0.007057,0.007057,0.007099,0.004008
82164,0.009882,0.010024,0.008499,0.011878,0.012052,0.010588,0.008684,0.007198,0.021389,0.010277,0.006693,0.006693,0.006784,0.003821
90380,0.009882,0.010024,0.008499,0.011363,0.011499,0.010133,0.008327,0.006895,0.020538,0.009878,0.006425,0.006425,0.006484,0.003643
99418,0.009882,0.010024,0.008499,0.01087,0.010971,0.009697,0.007893,0.006517,0.019719,0.009482,0.006083,0.006083,0.006196,0.003474
100000,0.009882,0.010024,0.008499,0.010841,0.01094,0.009671,0.007856,0.006487,0.019667,0.009451,0.006056,0.006056,0.006179,0.003464


==> data/sample_data_Linear_50_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.870637,0.810582,0.460207,0.88664,0.842013,0.539624,0.872443,0.688253,0.924591,0.52934,0.645929,0.645929,0.50862,0.337672
2420,0.870637,0.810582,0.460207,0.882993,0.83462,0.522797,0.868104,0.658205,0.922393,0.505827,0.623581,0.623581,0.498366,0.323567
2662,0.870637,0.810582,0.460207,0.879244,0.82712,0.506116,0.863661,0.628056,0.920052,0.483546,0.602205,0.602205,0.45532,0.309844
2928,0.870637,0.810582,0.460207,0.875401,0.819525,0.489611,0.858986,0.598008,0.917653,0.462156,0.580917,0.580917,0.445138,0.296636
3220,0.870637,0.810582,0.460207,0.871439,0.810921,0.473293,0.85424,0.567785,0.915271,0.441797,0.559775,0.559775,0.40097,0.283904
3542,0.870637,0.810582,0.460207,0.867343,0.800657,0.457003,0.849403,0.53855,0.912884,0.42224,0.538853,0.538853,0.355932,0.271551
3896,0.870637,0.810582,0.460207,0.86315,0.787803,0.440989,0.844436,0.510538,0.910374,0.403688,0.517427,0.517427,0.310068,0.259638
4285,0.837435,0.655832,0.350585,0.858733,0.771559,0.425404,0.83941,0.483381,0.907709,0.385886,0.495075,0.495075,0.299515,0.248179
4713,0.837435,0.655832,0.350585,0.854254,0.750904,0.41018,0.834276,0.457916,0.905081,0.369127,0.474457,0.474457,0.289366,0.237152
5184,0.837435,0.655832,0.350585,0.849715,0.726029,0.395409,0.8289,0.433667,0.902393,0.353149,0.454474,0.454474,0.242491,0.226622
5702,0.837435,0.655832,0.350585,0.845024,0.698473,0.380919,0.822335,0.4102,0.899496,0.337818,0.434455,0.434455,0.232547,0.216408
6272,0.837435,0.655832,0.350585,0.840323,0.669498,0.366983,0.814936,0.388268,0.896501,0.32328,0.415694,0.415694,0.223019,0.206732
6899,0.837435,0.655832,0.350585,0.835603,0.639547,0.353294,0.805728,0.367297,0.893487,0.309402,0.397486,0.397486,0.213834,0.197384
7588,0.837435,0.655832,0.350585,0.830676,0.609864,0.339985,0.795114,0.347459,0.8904,0.296125,0.379926,0.379926,0.205014,0.188472
8346,0.775321,0.450486,0.260976,0.825215,0.580604,0.326907,0.780821,0.328687,0.887228,0.283467,0.363254,0.363254,0.196526,0.179918
9180,0.775321,0.450486,0.260976,0.818891,0.551844,0.314232,0.765149,0.311032,0.884023,0.271418,0.347182,0.347182,0.188362,0.171747
10098,0.775321,0.450486,0.260976,0.810919,0.523793,0.301914,0.748057,0.294318,0.880758,0.259987,0.331976,0.331976,0.180525,0.163953
11107,0.775321,0.450486,0.260976,0.801478,0.496936,0.290043,0.730241,0.278418,0.877402,0.249023,0.317053,0.317053,0.172993,0.156513
12217,0.775321,0.450486,0.260976,0.789857,0.471067,0.27853,0.711554,0.263492,0.873957,0.238606,0.303134,0.303134,0.16576,0.149387
13438,0.775321,0.450486,0.260976,0.775872,0.44644,0.267363,0.691725,0.249195,0.870404,0.228545,0.289391,0.289391,0.158813,0.142555
14781,0.775321,0.450486,0.260976,0.760735,0.422931,0.256566,0.671536,0.236012,0.866746,0.219019,0.276738,0.276738,0.152135,0.136018
16259,0.775321,0.450486,0.260976,0.744279,0.400417,0.246116,0.650882,0.223406,0.862991,0.209911,0.264346,0.264346,0.14572,0.129749
17884,0.644166,0.300768,0.19137,0.727012,0.37908,0.236048,0.630219,0.211711,0.859067,0.201261,0.2529,0.2529,0.139575,0.123776
19672,0.644166,0.300768,0.19137,0.709085,0.358816,0.226351,0.609519,0.200531,0.855064,0.192913,0.241805,0.241805,0.133679,0.118081
21639,0.644166,0.300768,0.19137,0.690014,0.339494,0.216931,0.588746,0.190065,0.851018,0.184969,0.231312,0.231312,0.128012,0.112604
23802,0.644166,0.300768,0.19137,0.670739,0.321202,0.20789,0.568269,0.180001,0.846845,0.177337,0.221097,0.221097,0.122581,0.107387
26182,0.644166,0.300768,0.19137,0.651246,0.303911,0.199225,0.548064,0.170704,0.842617,0.170077,0.211448,0.211448,0.117373,0.10242
28800,0.644166,0.300768,0.19137,0.631878,0.287628,0.190947,0.528404,0.161713,0.838311,0.163084,0.201853,0.201853,0.112384,0.097702
31680,0.644166,0.300768,0.19137,0.612429,0.272162,0.182949,0.508872,0.153353,0.833886,0.156442,0.192892,0.192892,0.107593,0.09318
34848,0.503074,0.200831,0.139325,0.592728,0.257575,0.17527,0.489643,0.145452,0.829276,0.150063,0.184194,0.184194,0.103003,0.088864
38332,0.503074,0.200831,0.139325,0.573119,0.243769,0.167875,0.470918,0.138085,0.824147,0.143983,0.176214,0.176214,0.098601,0.084738
42165,0.503074,0.200831,0.139325,0.553879,0.230789,0.160802,0.452742,0.131101,0.818402,0.138142,0.168539,0.168539,0.094388,0.080816
46381,0.503074,0.200831,0.139325,0.5349,0.218546,0.153994,0.435043,0.124386,0.811616,0.132528,0.160983,0.160983,0.090348,0.077072
51019,0.503074,0.200831,0.139325,0.516131,0.20699,0.147444,0.417676,0.117983,0.80326,0.127157,0.153708,0.153708,0.086475,0.073497
56120,0.503074,0.200831,0.139325,0.497783,0.196103,0.141157,0.400901,0.112046,0.793214,0.122028,0.146866,0.146866,0.082767,0.070091
61732,0.503074,0.200831,0.139325,0.479831,0.185799,0.135118,0.38466,0.106471,0.780608,0.117105,0.140436,0.140436,0.079213,0.066837
67905,0.380213,0.13566,0.100896,0.462294,0.176063,0.129331,0.36898,0.101173,0.767111,0.112387,0.134306,0.134306,0.07581,0.063735
74695,0.380213,0.13566,0.100896,0.445283,0.166896,0.123786,0.353841,0.096095,0.752824,0.107844,0.128301,0.128301,0.07255,0.060777
82164,0.380213,0.13566,0.100896,0.428613,0.158249,0.118474,0.339287,0.091356,0.737557,0.103508,0.122696,0.122696,0.069429,0.057959
90380,0.380213,0.13566,0.100896,0.412319,0.150069,0.113371,0.325217,0.086803,0.721444,0.099334,0.11722,0.11722,0.066438,0.055267
99418,0.380213,0.13566,0.100896,0.396491,0.142332,0.10849,0.311655,0.082473,0.704866,0.095343,0.111965,0.111965,0.063573,0.052699
100000,0.380213,0.13566,0.100896,0.395522,0.141874,0.108187,0.310716,0.082011,0.703833,0.095014,0.111367,0.111367,0.063402,0.052545


==> data/sample_data_Linear_5_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.151568,0.162815,0.105906,0.186784,0.211566,0.135277,0.154831,0.121443,0.282072,0.112189,0.150516,0.150516,0.09544,0.066615
2420,0.151568,0.162815,0.105906,0.179171,0.199845,0.129568,0.147482,0.114741,0.272367,0.107622,0.143087,0.143087,0.091424,0.063479
2662,0.151568,0.162815,0.105906,0.171655,0.188831,0.124085,0.140505,0.108444,0.262874,0.103295,0.135663,0.135663,0.08757,0.060488
2928,0.151568,0.162815,0.105906,0.164535,0.178517,0.118856,0.134322,0.103033,0.25378,0.099276,0.129896,0.129896,0.083884,0.05765
3220,0.151568,0.162815,0.105906,0.157591,0.168848,0.113854,0.128335,0.097839,0.244999,0.095431,0.124342,0.124342,0.08036,0.054954
3542,0.151568,0.162815,0.105906,0.150897,0.159749,0.109064,0.122294,0.092619,0.236482,0.091605,0.11839,0.11839,0.076961,0.052385
3896,0.151568,0.162815,0.105906,0.144467,0.151189,0.104465,0.116751,0.087893,0.228284,0.088029,0.113339,0.113339,0.073705,0.049935
4285,0.109799,0.109063,0.076923,0.1383,0.143121,0.100037,0.111429,0.083367,0.220359,0.084585,0.107942,0.107942,0.070595,0.047593
4713,0.109799,0.109063,0.076923,0.13239,0.135507,0.095773,0.106208,0.079001,0.21263,0.081201,0.102694,0.102694,0.067592,0.045353
5184,0.109799,0.109063,0.076923,0.126726,0.128368,0.091717,0.101363,0.075017,0.205305,0.078018,0.098086,0.098086,0.064713,0.043232
5702,0.109799,0.109063,0.076923,0.121301,0.121647,0.087834,0.096702,0.071223,0.198185,0.07497,0.093616,0.093616,0.061963,0.041213
6272,0.109799,0.109063,0.076923,0.116103,0.115306,0.084106,0.092272,0.067588,0.191261,0.072026,0.089354,0.089354,0.059329,0.039286
6899,0.109799,0.109063,0.076923,0.111124,0.109326,0.080532,0.088075,0.064208,0.184475,0.069235,0.085417,0.085417,0.056806,0.037449
7588,0.109799,0.109063,0.076923,0.10636,0.103688,0.077106,0.084151,0.061121,0.177861,0.066584,0.081743,0.081743,0.054386,0.035698
8346,0.07946,0.07427,0.055805,0.101797,0.098369,0.073824,0.080292,0.058112,0.171392,0.063996,0.078142,0.078142,0.052068,0.034031
9180,0.07946,0.07427,0.055805,0.097425,0.093341,0.070672,0.076533,0.0551,0.165062,0.0615,0.074421,0.074421,0.049842,0.032438
10098,0.07946,0.07427,0.055805,0.093235,0.088603,0.067663,0.073139,0.052513,0.158861,0.05912,0.071281,0.071281,0.047716,0.030925
11107,0.07946,0.07427,0.055805,0.089227,0.084123,0.064774,0.069666,0.049839,0.152871,0.056788,0.068188,0.068188,0.045679,0.02948
12217,0.07946,0.07427,0.055805,0.085387,0.079893,0.062009,0.066488,0.047407,0.147038,0.054558,0.065143,0.065143,0.043726,0.028105
13438,0.07946,0.07427,0.055805,0.081711,0.075891,0.059357,0.063577,0.045222,0.141408,0.052492,0.062396,0.062396,0.041853,0.026793
14781,0.07946,0.07427,0.055805,0.078191,0.072111,0.056822,0.060635,0.042979,0.135981,0.050445,0.059658,0.059658,0.040061,0.025544
16259,0.07946,0.07427,0.055805,0.074819,0.068537,0.054396,0.057824,0.040869,0.130749,0.04847,0.056956,0.056956,0.038347,0.024354
17884,0.057448,0.05128,0.04047,0.071592,0.065151,0.052068,0.055217,0.038942,0.125709,0.046606,0.054559,0.054559,0.036703,0.023219
19672,0.057448,0.05128,0.04047,0.068501,0.061936,0.049828,0.052692,0.037063,0.120852,0.044787,0.052067,0.052067,0.035125,0.022132
21639,0.057448,0.05128,0.04047,0.065542,0.058893,0.047685,0.050316,0.035262,0.116172,0.043041,0.04969,0.04969,0.033614,0.021097
23802,0.057448,0.05128,0.04047,0.062711,0.056015,0.045637,0.04804,0.033566,0.111666,0.041368,0.047432,0.047432,0.032167,0.020112
26182,0.057448,0.05128,0.04047,0.059999,0.05329,0.043678,0.045808,0.031965,0.107324,0.039749,0.045297,0.045297,0.030784,0.019175
28800,0.057448,0.05128,0.04047,0.057403,0.050709,0.041803,0.043687,0.030448,0.103143,0.038196,0.043219,0.043219,0.029459,0.018281
31680,0.057448,0.05128,0.04047,0.054918,0.048259,0.040005,0.041673,0.028985,0.099117,0.036713,0.041236,0.041236,0.02819,0.017429
34848,0.041495,0.035761,0.029305,0.052539,0.045934,0.038283,0.039838,0.027699,0.09524,0.035284,0.03963,0.03963,0.026976,0.016616
38332,0.041495,0.035761,0.029305,0.050263,0.043728,0.036632,0.038011,0.026398,0.091508,0.033896,0.037881,0.037881,0.025812,0.01584
42165,0.041495,0.035761,0.029305,0.048084,0.041638,0.035055,0.036251,0.025099,0.087916,0.032584,0.03612,0.03612,0.024699,0.015102
46381,0.041495,0.035761,0.029305,0.045998,0.039652,0.033544,0.034524,0.02382,0.084458,0.031279,0.034347,0.034347,0.023632,0.014398
51019,0.041495,0.035761,0.029305,0.044002,0.037767,0.032097,0.032983,0.022753,0.08113,0.03008,0.032876,0.032876,0.022611,0.013727
56120,0.041495,0.035761,0.029305,0.042092,0.035977,0.030711,0.031507,0.021731,0.077927,0.028899,0.0315,0.0315,0.021634,0.013087
61732,0.041495,0.035761,0.029305,0.040264,0.034277,0.029386,0.03002,0.020638,0.074846,0.027759,0.029975,0.029975,0.020697,0.012477
67905,0.029947,0.025141,0.021204,0.038514,0.032659,0.028114,0.02863,0.01966,0.071881,0.02666,0.028629,0.028629,0.0198,0.011894
74695,0.029947,0.025141,0.021204,0.036839,0.031123,0.026899,0.027293,0.018675,0.069028,0.025616,0.02722,0.02722,0.018943,0.01134
82164,0.029947,0.025141,0.021204,0.035237,0.029664,0.025736,0.026066,0.01782,0.066285,0.024617,0.026053,0.026053,0.018122,0.010812
90380,0.029947,0.025141,0.021204,0.033704,0.028275,0.024621,0.024868,0.017018,0.063646,0.023648,0.024978,0.024978,0.017336,0.010308
99418,0.029947,0.025141,0.021204,0.032236,0.026956,0.023556,0.023717,0.016215,0.061107,0.022714,0.02389,0.02389,0.016585,0.009827
100000,0.029947,0.025141,0.021204,0.032149,0.026878,0.023492,0.023609,0.016131,0.060952,0.022643,0.023775,0.023775,0.01654,0.009799


==> data/sample_data_Squared_10_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.294048,0.269972,0.162484,0.349863,0.343127,0.204113,0.299713,0.198296,0.507135,0.17055,0.221674,0.221674,0.134153,0.106587
2420,0.294048,0.269972,0.162484,0.337181,0.325176,0.195784,0.287435,0.187438,0.493564,0.163449,0.210915,0.210915,0.128671,0.101646
2662,0.294048,0.269972,0.162484,0.32511,0.308194,0.187721,0.276035,0.177404,0.479784,0.156714,0.201415,0.201415,0.123373,0.096902
2928,0.294048,0.269972,0.162484,0.312921,0.292046,0.179891,0.264402,0.1675,0.466063,0.150148,0.191457,0.191457,0.118259,0.092336
3220,0.294048,0.269972,0.162484,0.301377,0.276852,0.172445,0.254199,0.159049,0.452743,0.144103,0.183552,0.183552,0.113359,0.088024
3542,0.294048,0.269972,0.162484,0.289766,0.261975,0.165168,0.24383,0.150634,0.439737,0.138144,0.175583,0.175583,0.108643,0.083849
3896,0.294048,0.269972,0.162484,0.279035,0.248098,0.158286,0.23407,0.142732,0.427032,0.132479,0.167683,0.167683,0.104133,0.079929
4285,0.221254,0.18124,0.118401,0.268638,0.235015,0.151715,0.224623,0.135248,0.414782,0.127062,0.159847,0.159847,0.099806,0.076198
4713,0.221254,0.18124,0.118401,0.258493,0.222659,0.145387,0.215472,0.128203,0.402688,0.121881,0.152792,0.152792,0.095661,0.072645
5184,0.221254,0.18124,0.118401,0.24896,0.2112,0.139374,0.206767,0.121844,0.39058,0.117015,0.146528,0.146528,0.091688,0.069294
5702,0.221254,0.18124,0.118401,0.23968,0.200327,0.133569,0.198272,0.115688,0.378697,0.112382,0.140366,0.140366,0.087868,0.066077
6272,0.221254,0.18124,0.118401,0.230679,0.189951,0.127918,0.190039,0.10975,0.366943,0.107879,0.134607,0.134607,0.08418,0.062968
6899,0.221254,0.18124,0.118401,0.221874,0.180009,0.122504,0.181866,0.103952,0.355481,0.103597,0.128478,0.128478,0.080645,0.060014
7588,0.221254,0.18124,0.118401,0.213414,0.170605,0.117352,0.174313,0.098742,0.34439,0.099502,0.123167,0.123167,0.07726,0.057216
8346,0.164767,0.122843,0.086118,0.20533,0.161748,0.112445,0.166843,0.093587,0.333685,0.095536,0.11771,0.11771,0.07403,0.054569
9180,0.164767,0.122843,0.086118,0.197233,0.153296,0.107652,0.159866,0.089079,0.323161,0.091801,0.1128,0.1128,0.070905,0.052003
10098,0.164767,0.122843,0.086118,0.189375,0.145305,0.103041,0.153011,0.084473,0.312759,0.088144,0.107857,0.107857,0.067906,0.04955
11107,0.164767,0.122843,0.086118,0.181896,0.137884,0.098687,0.146708,0.080358,0.302537,0.084664,0.103127,0.103127,0.065047,0.04725
12217,0.164767,0.122843,0.086118,0.174659,0.13095,0.094528,0.140562,0.076353,0.292556,0.081324,0.098555,0.098555,0.062312,0.045066
13438,0.164767,0.122843,0.086118,0.167725,0.124363,0.090507,0.134666,0.072474,0.28278,0.078091,0.094126,0.094126,0.059681,0.042968
14781,0.164767,0.122843,0.086118,0.161064,0.118077,0.086647,0.129024,0.068867,0.273308,0.075007,0.089808,0.089808,0.057156,0.040965
16259,0.164767,0.122843,0.086118,0.154613,0.112028,0.08292,0.123518,0.065407,0.264142,0.072028,0.08562,0.08562,0.054726,0.039043
17884,0.122327,0.083708,0.062391,0.148417,0.106271,0.079357,0.118174,0.062165,0.255253,0.069189,0.081734,0.081734,0.052405,0.037215
19672,0.122327,0.083708,0.062391,0.142534,0.10079,0.075924,0.112947,0.058954,0.246631,0.066403,0.077845,0.077845,0.050169,0.035465
21639,0.122327,0.083708,0.062391,0.136886,0.095657,0.072663,0.108056,0.056063,0.238275,0.063789,0.074274,0.074274,0.048038,0.03381
23802,0.122327,0.083708,0.062391,0.131506,0.090826,0.069554,0.103445,0.053392,0.230176,0.061276,0.071145,0.071145,0.045999,0.032238
26182,0.122327,0.083708,0.062391,0.126237,0.086233,0.066547,0.098895,0.050732,0.222275,0.058843,0.067843,0.067843,0.044038,0.030728
28800,0.122327,0.083708,0.062391,0.121122,0.081903,0.063674,0.094663,0.04834,0.214496,0.056538,0.065022,0.065022,0.04216,0.029291
31680,0.122327,0.083708,0.062391,0.116192,0.077823,0.060932,0.090613,0.045982,0.206866,0.054306,0.06214,0.06214,0.040361,0.027924
34848,0.089818,0.057753,0.045104,0.111375,0.073951,0.058291,0.086573,0.043647,0.199423,0.052164,0.059303,0.059303,0.038635,0.026615
38332,0.089818,0.057753,0.045104,0.106768,0.070309,0.055782,0.082827,0.041495,0.192248,0.050087,0.056653,0.056653,0.036989,0.025376
42165,0.089818,0.057753,0.045104,0.102357,0.066873,0.053379,0.07923,0.039426,0.185277,0.048106,0.054043,0.054043,0.035408,0.024195
46381,0.089818,0.057753,0.045104,0.098148,0.063626,0.051086,0.075925,0.037617,0.178537,0.046217,0.051771,0.051771,0.033896,0.023072
51019,0.089818,0.057753,0.045104,0.094136,0.060538,0.048879,0.072692,0.035838,0.172003,0.044391,0.049571,0.049571,0.032445,0.021996
56120,0.089818,0.057753,0.045104,0.090278,0.057615,0.046767,0.069546,0.034044,0.165705,0.042636,0.047276,0.047276,0.031054,0.020971
61732,0.089818,0.057753,0.045104,0.086573,0.054841,0.044744,0.066656,0.032462,0.159646,0.040959,0.045275,0.045275,0.029722,0.019993
67905,0.066221,0.040133,0.032613,0.083008,0.052184,0.042802,0.063726,0.030747,0.153796,0.039329,0.043054,0.043054,0.028446,0.019059
74695,0.066221,0.040133,0.032613,0.079593,0.04964,0.040941,0.061021,0.029307,0.148171,0.037784,0.041226,0.041226,0.027224,0.018167
82164,0.066221,0.040133,0.032613,0.076371,0.047224,0.039169,0.058403,0.027927,0.142777,0.03629,0.039366,0.039366,0.026053,0.01732
90380,0.066221,0.040133,0.032613,0.073274,0.044929,0.037471,0.055872,0.026648,0.137583,0.034861,0.037678,0.037678,0.024932,0.016513
99418,0.066221,0.040133,0.032613,0.070302,0.04275,0.035841,0.053289,0.025306,0.132562,0.033474,0.035942,0.035942,0.023858,0.015741
100000,0.066221,0.040133,0.032613,0.070123,0.04262,0.035744,0.053057,0.025166,0.132256,0.03336,0.035755,0.035755,0.023794,0.015695


==> data/sample_data_Squared_2_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.049368,0.053837,0.035395,0.062667,0.071836,0.046741,0.051804,0.041128,0.094277,0.037834,0.03238,0.03238,0.031982,0.019994
2420,0.049368,0.053837,0.035395,0.060018,0.067902,0.044759,0.049541,0.039058,0.090822,0.036381,0.030892,0.030892,0.030558,0.019042
2662,0.049368,0.053837,0.035395,0.05748,0.064239,0.042891,0.047276,0.03704,0.087486,0.034957,0.029522,0.029522,0.02922,0.018149
2928,0.049368,0.053837,0.035395,0.055048,0.060744,0.041052,0.045091,0.035075,0.084265,0.033585,0.028143,0.028143,0.027907,0.017278
3220,0.049368,0.053837,0.035395,0.052722,0.057504,0.03933,0.043004,0.033239,0.081161,0.032239,0.026805,0.026805,0.026681,0.016468
3542,0.049368,0.053837,0.035395,0.050486,0.054507,0.037731,0.040744,0.03124,0.078155,0.030891,0.025309,0.025309,0.025544,0.015716
3896,0.049368,0.053837,0.035395,0.048344,0.051675,0.036186,0.039131,0.029887,0.075255,0.029796,0.024422,0.024422,0.024448,0.014995
4285,0.035875,0.036418,0.025834,0.046294,0.048943,0.034644,0.037412,0.028391,0.072457,0.028647,0.023284,0.023284,0.023359,0.014284
4713,0.035875,0.036418,0.025834,0.044328,0.046379,0.033176,0.035763,0.027027,0.069756,0.027558,0.022246,0.022246,0.022325,0.013611
5184,0.035875,0.036418,0.025834,0.042443,0.04398,0.031785,0.034101,0.025694,0.067148,0.026465,0.021228,0.021228,0.021348,0.012976
5702,0.035875,0.036418,0.025834,0.040637,0.041723,0.030457,0.03249,0.024369,0.064631,0.025409,0.020332,0.020332,0.020416,0.012373
6272,0.035875,0.036418,0.025834,0.038906,0.039548,0.029142,0.031031,0.023184,0.062201,0.024452,0.01949,0.01949,0.019498,0.011782
6899,0.035875,0.036418,0.025834,0.037247,0.037516,0.0279,0.029569,0.021997,0.059857,0.023498,0.018616,0.018616,0.018632,0.011227
7588,0.035875,0.036418,0.025834,0.03566,0.035595,0.026709,0.028275,0.02096,0.057598,0.022617,0.017823,0.017823,0.017803,0.010697
8346,0.026036,0.02493,0.018763,0.034138,0.033772,0.025558,0.027027,0.019952,0.055419,0.021733,0.017052,0.017052,0.017005,0.010188
9180,0.026036,0.02493,0.018763,0.03268,0.032105,0.024507,0.025569,0.018741,0.053316,0.020814,0.016126,0.016126,0.016277,0.009724
10098,0.026036,0.02493,0.018763,0.031283,0.03048,0.023454,0.024377,0.017771,0.051287,0.020015,0.015335,0.015335,0.01555,0.009264
11107,0.026036,0.02493,0.018763,0.029945,0.028971,0.022469,0.023296,0.016895,0.049332,0.019256,0.014598,0.014598,0.014871,0.008835
12217,0.026036,0.02493,0.018763,0.028663,0.027544,0.021528,0.022226,0.016111,0.047448,0.018489,0.013973,0.013973,0.014223,0.008427
13438,0.026036,0.02493,0.018763,0.027436,0.026198,0.020628,0.021233,0.015317,0.045631,0.017792,0.013365,0.013365,0.013605,0.008039
14781,0.026036,0.02493,0.018763,0.02626,0.024892,0.019736,0.020321,0.014636,0.04388,0.017116,0.01285,0.01285,0.012995,0.007658
16259,0.026036,0.02493,0.018763,0.025133,0.02368,0.018905,0.019338,0.013867,0.042191,0.016446,0.012202,0.012202,0.012427,0.007304
17884,0.018872,0.017347,0.01368,0.024055,0.022517,0.018094,0.018544,0.01331,0.040563,0.015829,0.011774,0.011774,0.011874,0.006961
19672,0.018872,0.017347,0.01368,0.023021,0.021422,0.017324,0.017702,0.012697,0.038998,0.015219,0.011271,0.011271,0.01135,0.006636
21639,0.018872,0.017347,0.01368,0.022032,0.020378,0.01658,0.016882,0.01208,0.037488,0.014621,0.010764,0.010764,0.010845,0.006324
23802,0.018872,0.017347,0.01368,0.021084,0.019395,0.015874,0.016141,0.011569,0.036033,0.014058,0.010357,0.010357,0.010367,0.00603
26182,0.018872,0.017347,0.01368,0.020177,0.018462,0.015197,0.015355,0.010962,0.034632,0.013511,0.009878,0.009878,0.009909,0.005749
28800,0.018872,0.017347,0.01368,0.019308,0.017573,0.014544,0.014694,0.010467,0.033283,0.012996,0.009484,0.009484,0.009469,0.00548
31680,0.018872,0.017347,0.01368,0.018476,0.016728,0.013918,0.014024,0.009987,0.031984,0.012486,0.009083,0.009083,0.009047,0.005222
34848,0.013663,0.012148,0.009929,0.017679,0.015932,0.013323,0.013405,0.009555,0.030733,0.012003,0.008721,0.008721,0.008647,0.004979
38332,0.013663,0.012148,0.009929,0.016917,0.015172,0.01275,0.012757,0.00906,0.029529,0.011526,0.008308,0.008308,0.008263,0.004746
42165,0.013663,0.012148,0.009929,0.016187,0.014452,0.012203,0.012166,0.00862,0.028369,0.011077,0.00792,0.00792,0.007897,0.004524
46381,0.013663,0.012148,0.009929,0.015488,0.013768,0.011678,0.011623,0.008246,0.027254,0.010645,0.007593,0.007593,0.007546,0.004313
51019,0.013663,0.012148,0.009929,0.014818,0.013123,0.01118,0.01109,0.007849,0.02618,0.010233,0.007268,0.007268,0.007214,0.004113
56120,0.013663,0.012148,0.009929,0.014178,0.012506,0.0107,0.010562,0.007448,0.025146,0.009829,0.00692,0.00692,0.006894,0.003921
61732,0.013663,0.012148,0.009929,0.013564,0.011923,0.010243,0.010076,0.007073,0.024152,0.009447,0.006581,0.006581,0.00659,0.003739
67905,0.009882,0.008578,0.007206,0.012977,0.011365,0.009802,0.009636,0.006769,0.023195,0.009078,0.006313,0.006313,0.006298,0.003565
74695,0.009882,0.008578,0.007206,0.012415,0.010835,0.009381,0.009197,0.006462,0.022275,0.00872,0.006039,0.006039,0.006018,0.003399
82164,0.009882,0.008578,0.007206,0.011878,0.010334,0.00898,0.008753,0.006131,0.021389,0.008377,0.005743,0.005743,0.005754,0.003241
90380,0.009882,0.008578,0.007206,0.011363,0.009853,0.008592,0.008393,0.005915,0.020538,0.00805,0.005561,0.005561,0.005497,0.00309
99418,0.009882,0.008578,0.007206,0.01087,0.009394,0.008219,0.007981,0.005608,0.019719,0.007728,0.005289,0.005289,0.005252,0.002945
100000,0.009882,0.008578,0.007206,0.010841,0.009367,0.008197,0.00795,0.005584,0.01967,0.007708,0.00527,0.00527,0.005237,0.002936


==> data/sample_data_Squared_50_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.869428,0.7808,0.423259,0.886699,0.836619,0.498469,0.871411,0.622874,0.924807,0.484822,0.618026,0.618026,0.984775,0.309648
2420,0.869428,0.7808,0.423259,0.883038,0.828348,0.482451,0.866625,0.593482,0.922554,0.463298,0.596916,0.596916,0.984775,0.296701
2662,0.869428,0.7808,0.423259,0.879122,0.817237,0.466407,0.860746,0.564634,0.920198,0.442631,0.575756,0.575756,0.984775,0.283968
2928,0.869428,0.7808,0.423259,0.875023,0.801514,0.450458,0.85291,0.535974,0.917822,0.422815,0.554227,0.554227,0.984775,0.271484
3220,0.869428,0.7808,0.423259,0.87075,0.782786,0.435228,0.844025,0.508744,0.915422,0.403988,0.532555,0.532555,0.984775,0.259649
3542,0.869428,0.7808,0.423259,0.866023,0.761705,0.420226,0.833613,0.482834,0.913009,0.386201,0.511458,0.511458,0.984775,0.248172
3896,0.869428,0.7808,0.423259,0.86035,0.737763,0.405681,0.821794,0.458099,0.91049,0.369494,0.490831,0.490831,0.984775,0.237225
4285,0.803043,0.587178,0.321569,0.85287,0.711643,0.391059,0.808198,0.433592,0.907894,0.353109,0.469334,0.469334,0.984775,0.226527
4713,0.803043,0.587178,0.321569,0.844629,0.684351,0.376856,0.793665,0.41056,0.905231,0.337541,0.448467,0.448467,0.984775,0.216287
5184,0.803043,0.587178,0.321569,0.834809,0.656489,0.362923,0.777715,0.388799,0.902475,0.32279,0.428484,0.428484,0.984775,0.206452
5702,0.803043,0.587178,0.321569,0.823231,0.627522,0.34937,0.761769,0.368086,0.899576,0.308709,0.409235,0.409235,0.984775,0.197061
6272,0.803043,0.587178,0.321569,0.811014,0.598829,0.336315,0.745507,0.348295,0.896619,0.295231,0.390487,0.390487,0.984775,0.188134
6899,0.803043,0.587178,0.321569,0.797667,0.570938,0.323618,0.728146,0.329883,0.893539,0.282456,0.373334,0.373334,0.984775,0.179583
7588,0.803043,0.587178,0.321569,0.783185,0.543412,0.31115,0.709929,0.31218,0.890348,0.270242,0.356267,0.356267,0.984775,0.17132
8346,0.68506,0.401365,0.23788,0.768449,0.51682,0.299128,0.691605,0.295694,0.887101,0.258784,0.340211,0.340211,0.984775,0.163535
9180,0.68506,0.401365,0.23788,0.753363,0.491126,0.287504,0.673429,0.279953,0.883813,0.24782,0.324667,0.324667,0.984775,0.156123
10098,0.68506,0.401365,0.23788,0.737399,0.466339,0.276143,0.65526,0.265204,0.8804,0.237375,0.31002,0.31002,0.984775,0.148981
11107,0.68506,0.401365,0.23788,0.720652,0.442586,0.265042,0.636363,0.251208,0.876928,0.227376,0.296275,0.296275,0.984775,0.142137
12217,0.68506,0.401365,0.23788,0.703193,0.419903,0.254316,0.617559,0.23792,0.873315,0.21784,0.282738,0.282738,0.984775,0.135614
13438,0.68506,0.401365,0.23788,0.685565,0.398223,0.24395,0.598753,0.225324,0.869336,0.208719,0.270157,0.270157,0.984775,0.129358
14781,0.68506,0.401365,0.23788,0.667974,0.377657,0.233986,0.580141,0.21356,0.864798,0.200006,0.258286,0.258286,0.90111,0.123407
16259,0.68506,0.401365,0.23788,0.65025,0.357839,0.224292,0.561479,0.202231,0.859683,0.191646,0.246511,0.246511,0.858348,0.117673
17884,0.555478,0.270287,0.174072,0.632499,0.339154,0.21504,0.543095,0.191651,0.853694,0.183657,0.235467,0.235467,0.857447,0.112253
19672,0.555478,0.270287,0.174072,0.614778,0.321305,0.206082,0.524759,0.181658,0.846564,0.17609,0.224927,0.224927,0.813868,0.10705
21639,0.555478,0.270287,0.174072,0.597486,0.304559,0.197543,0.507078,0.172267,0.838248,0.168833,0.214999,0.214999,0.726748,0.102138
23802,0.555478,0.270287,0.174072,0.579691,0.288493,0.189248,0.489537,0.163453,0.828537,0.161897,0.205616,0.205616,0.681896,0.097395
26182,0.555478,0.270287,0.174072,0.561947,0.273222,0.181287,0.472335,0.154864,0.817728,0.155202,0.196233,0.196233,0.636601,0.092873
28800,0.555478,0.270287,0.174072,0.544409,0.258782,0.173641,0.455567,0.146847,0.806083,0.14883,0.187224,0.187224,0.590891,0.088567
31680,0.555478,0.270287,0.174072,0.527209,0.245208,0.166329,0.43931,0.139275,0.79389,0.142749,0.178871,0.178871,0.544807,0.084479
34848,0.434448,0.181876,0.126376,0.510272,0.232331,0.159278,0.423124,0.132086,0.780755,0.136902,0.170791,0.170791,0.498361,0.080562
38332,0.434448,0.181876,0.126376,0.493392,0.220141,0.152512,0.407342,0.125384,0.767178,0.131326,0.163225,0.163225,0.451568,0.076833
42165,0.434448,0.181876,0.126376,0.476985,0.208622,0.146012,0.39234,0.119001,0.752924,0.125991,0.155882,0.155882,0.404474,0.073272
46381,0.434448,0.181876,0.126376,0.461029,0.197737,0.139778,0.377648,0.112948,0.738174,0.120867,0.148794,0.148794,0.357092,0.069876
51019,0.434448,0.181876,0.126376,0.445368,0.187408,0.133782,0.363273,0.107164,0.722737,0.115962,0.141978,0.141978,0.309436,0.066624
56120,0.434448,0.181876,0.126376,0.430042,0.177701,0.128061,0.349422,0.101842,0.706981,0.111301,0.135756,0.135756,0.306742,0.063538
61732,0.434448,0.181876,0.126376,0.415047,0.168494,0.122572,0.335991,0.096678,0.690784,0.106792,0.129533,0.129533,0.304153,0.060589
67905,0.332287,0.12334,0.09148,0.400467,0.159749,0.117288,0.322932,0.091884,0.674557,0.102488,0.123842,0.123842,0.256121,0.057761
74695,0.332287,0.12334,0.09148,0.386282,0.151541,0.112272,0.310277,0.087323,0.658555,0.098364,0.118309,0.118309,0.162189,0.055087
82164,0.332287,0.12334,0.09148,0.372443,0.143738,0.107437,0.298083,0.082994,0.642512,0.094392,0.112972,0.112972,0.159457,0.052521
90380,0.332287,0.12334,0.09148,0.358917,0.136344,0.102793,0.286243,0.078918,0.626238,0.090603,0.107951,0.107951,0.156839,0.05007
99418,0.332287,0.12334,0.09148,0.345773,0.129356,0.098358,0.274764,0.074963,0.609939,0.086953,0.103079,0.103079,0.108193,0.047736
100000,0.332287,0.12334,0.09148,0.344979,0.128937,0.098082,0.273951,0.074562,0.608943,0.086653,0.102578,0.102578,0.108033,0.047595


==> data/sample_data_Squared_5_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.142312,0.147494,0.094592,0.17442,0.190702,0.120756,0.145304,0.110284,0.257703,0.100072,0.13208,0.13208,0.090308,0.059619
2420,0.142312,0.147494,0.094592,0.167369,0.180291,0.115649,0.138605,0.104347,0.249195,0.095962,0.125112,0.125112,0.08654,0.056809
2662,0.142312,0.147494,0.094592,0.160731,0.170564,0.110776,0.132386,0.098909,0.241109,0.092117,0.119086,0.119086,0.082853,0.054138
2928,0.142312,0.147494,0.094592,0.154212,0.161505,0.10618,0.126525,0.093798,0.233249,0.088365,0.113717,0.113717,0.079408,0.051633
3220,0.142312,0.147494,0.094592,0.147867,0.152948,0.101726,0.12097,0.088902,0.225663,0.084873,0.108614,0.108614,0.076076,0.049224
3542,0.142312,0.147494,0.094592,0.141736,0.144928,0.09749,0.115512,0.084174,0.218384,0.081442,0.103584,0.103584,0.072869,0.046941
3896,0.142312,0.147494,0.094592,0.135911,0.137499,0.093493,0.110488,0.079869,0.211352,0.078217,0.099075,0.099075,0.069842,0.044796
4285,0.104304,0.100158,0.068897,0.130294,0.130354,0.08954,0.10585,0.075932,0.204463,0.075135,0.09498,0.09498,0.066877,0.042694
4713,0.104304,0.100158,0.068897,0.125004,0.123787,0.085837,0.101208,0.071959,0.197787,0.072146,0.090622,0.090622,0.064064,0.040731
5184,0.104304,0.100158,0.068897,0.119809,0.117424,0.082194,0.096715,0.068237,0.191198,0.069299,0.086372,0.086372,0.061349,0.03882
5702,0.104304,0.100158,0.068897,0.114849,0.111429,0.078686,0.092459,0.064686,0.184704,0.066582,0.082281,0.082281,0.058734,0.036991
6272,0.104304,0.100158,0.068897,0.110119,0.105815,0.07535,0.08843,0.061347,0.178436,0.063973,0.07833,0.07833,0.05623,0.03526
6899,0.104304,0.100158,0.068897,0.105632,0.100554,0.072172,0.084355,0.057971,0.172352,0.061383,0.074451,0.074451,0.053833,0.033619
7588,0.104304,0.100158,0.068897,0.101271,0.095458,0.069098,0.080785,0.055183,0.166366,0.059044,0.071262,0.071262,0.051548,0.032043
8346,0.076755,0.068185,0.050072,0.0971,0.090624,0.066185,0.077273,0.052427,0.160505,0.056745,0.068035,0.068035,0.049365,0.030556
9180,0.076755,0.068185,0.050072,0.093101,0.085963,0.063357,0.073751,0.049717,0.154694,0.054503,0.064951,0.064951,0.047262,0.029124
10098,0.076755,0.068185,0.050072,0.089265,0.081517,0.060632,0.070768,0.04745,0.14903,0.052404,0.062265,0.062265,0.045234,0.02775
11107,0.076755,0.068185,0.050072,0.085596,0.077329,0.058046,0.06778,0.045094,0.143536,0.050304,0.059557,0.059557,0.043302,0.026452
12217,0.076755,0.068185,0.050072,0.082082,0.073389,0.055578,0.064824,0.042833,0.138211,0.048364,0.05671,0.05671,0.041467,0.025221
13438,0.076755,0.068185,0.050072,0.078703,0.069634,0.053181,0.062206,0.040857,0.13307,0.046494,0.054477,0.054477,0.039687,0.024032
14781,0.076755,0.068185,0.050072,0.075494,0.066118,0.050917,0.059472,0.038808,0.128125,0.044686,0.052042,0.052042,0.03799,0.022914
16259,0.076755,0.068185,0.050072,0.072438,0.062798,0.048748,0.057077,0.037044,0.123366,0.042964,0.049889,0.049889,0.036368,0.021848
17884,0.056605,0.046797,0.03628,0.069504,0.059645,0.046657,0.054663,0.035266,0.118779,0.041295,0.047788,0.047788,0.034808,0.020826
19672,0.056605,0.046797,0.03628,0.066699,0.056681,0.044672,0.052311,0.033482,0.11436,0.039677,0.04555,0.04555,0.033318,0.01986
21639,0.056605,0.046797,0.03628,0.063992,0.053862,0.042756,0.050049,0.031856,0.110093,0.038114,0.043582,0.043582,0.031888,0.018932
23802,0.056605,0.046797,0.03628,0.061425,0.051199,0.040925,0.04791,0.030363,0.105994,0.036635,0.041752,0.041752,0.030518,0.018049
26182,0.056605,0.046797,0.03628,0.058957,0.048677,0.039171,0.045773,0.028915,0.102041,0.035186,0.04005,0.04005,0.029207,0.017209
28800,0.056605,0.046797,0.03628,0.056553,0.046271,0.037472,0.043742,0.027547,0.098216,0.033825,0.038214,0.038214,0.027944,0.016398
31680,0.056605,0.046797,0.03628,0.054282,0.044005,0.035858,0.041762,0.026245,0.094545,0.032509,0.036615,0.036615,0.026739,0.015632
34848,0.041493,0.032503,0.026278,0.052124,0.041861,0.034316,0.03977,0.024895,0.09102,0.031214,0.03486,0.03486,0.025587,0.014903
38332,0.041493,0.032503,0.026278,0.050011,0.039835,0.032845,0.037972,0.023717,0.08762,0.030005,0.033394,0.033394,0.024485,0.01421
42165,0.041493,0.032503,0.026278,0.047952,0.037908,0.031429,0.036222,0.022539,0.08435,0.028829,0.031887,0.031887,0.023429,0.013547
46381,0.041493,0.032503,0.026278,0.045955,0.036081,0.030075,0.034532,0.021436,0.0812,0.027704,0.030436,0.030436,0.022419,0.012915
51019,0.041493,0.032503,0.026278,0.043997,0.034353,0.028783,0.033007,0.020463,0.07817,0.026616,0.029179,0.029179,0.021454,0.012315
56120,0.041493,0.032503,0.026278,0.042092,0.032704,0.027538,0.031506,0.019493,0.07525,0.025572,0.027865,0.027865,0.020526,0.011739
61732,0.041493,0.032503,0.026278,0.040264,0.031141,0.026347,0.030096,0.018639,0.072443,0.024575,0.0267,0.0267,0.019639,0.011191
67905,0.029947,0.022782,0.01902,0.038514,0.029666,0.025216,0.028717,0.017796,0.069752,0.023609,0.025623,0.025623,0.018791,0.010672
74695,0.029947,0.022782,0.01902,0.036839,0.028258,0.024127,0.027338,0.016893,0.067152,0.022677,0.024405,0.024405,0.017978,0.010175
82164,0.029947,0.022782,0.01902,0.035237,0.02692,0.023083,0.02604,0.016038,0.064653,0.021778,0.023285,0.023285,0.017201,0.0097
90380,0.029947,0.022782,0.01902,0.033704,0.025654,0.022089,0.024835,0.015248,0.06225,0.02092,0.02222,0.02222,0.016458,0.00925
99418,0.029947,0.022782,0.01902,0.032236,0.024449,0.021135,0.023712,0.014566,0.059937,0.020101,0.021328,0.021328,0.015747,0.00882
100000,0.029947,0.022782,0.01902,0.032149,0.024377,0.021078,0.023612,0.01449,0.059795,0.020038,0.021219,0.021219,0.015704,0.008794


==> data/sample_data_Uniform_10_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.357726,0.323187,0.190834,0.438615,0.420164,0.239556,0.365367,0.234023,0.632244,0.200793,0.263003,0.263003,0.14564,0.125278
2420,0.357726,0.323187,0.190834,0.419895,0.395933,0.229754,0.348381,0.220663,0.621011,0.192386,0.250397,0.250397,0.139626,0.119508
2662,0.357726,0.323187,0.190834,0.401962,0.373224,0.220327,0.332574,0.208682,0.609681,0.184533,0.239323,0.239323,0.133848,0.113999
2928,0.357726,0.323187,0.190834,0.384794,0.351959,0.211274,0.317431,0.197388,0.597423,0.177049,0.228885,0.228885,0.128298,0.108746
3220,0.357726,0.323187,0.190834,0.368379,0.332051,0.202567,0.303307,0.187249,0.584607,0.170072,0.219773,0.219773,0.122981,0.103729
3542,0.357726,0.323187,0.190834,0.352612,0.313362,0.194186,0.28928,0.177147,0.570412,0.163182,0.210196,0.210196,0.117851,0.098933
3896,0.357726,0.323187,0.190834,0.337519,0.295855,0.186147,0.276114,0.167852,0.555017,0.156641,0.201101,0.201101,0.112938,0.094363
4285,0.25885,0.212867,0.139449,0.323075,0.279463,0.178434,0.263519,0.159035,0.538099,0.150357,0.192099,0.192099,0.108216,0.090006
4713,0.25885,0.212867,0.139449,0.309235,0.264044,0.171027,0.251261,0.150559,0.520524,0.144278,0.183334,0.183334,0.103683,0.085849
5184,0.25885,0.212867,0.139449,0.295973,0.249553,0.163898,0.239913,0.142809,0.502204,0.138581,0.175356,0.175356,0.099329,0.081874
5702,0.25885,0.212867,0.139449,0.283273,0.235943,0.157053,0.22908,0.135557,0.483765,0.133118,0.167857,0.167857,0.095156,0.078082
6272,0.25885,0.212867,0.139449,0.271106,0.223176,0.150497,0.218484,0.128451,0.465685,0.127817,0.160316,0.160316,0.091151,0.07447
6899,0.25885,0.212867,0.139449,0.259454,0.211147,0.1442,0.208451,0.121805,0.448154,0.122719,0.152906,0.152906,0.08731,0.071022
7588,0.25885,0.212867,0.139449,0.248306,0.199842,0.138166,0.198992,0.115729,0.431241,0.117893,0.146618,0.146618,0.083632,0.067738
8346,0.187131,0.142863,0.101585,0.237628,0.189206,0.132364,0.189926,0.109899,0.414923,0.113273,0.14054,0.14054,0.080098,0.064599
9180,0.187131,0.142863,0.101585,0.2274,0.179187,0.126807,0.18131,0.104505,0.399181,0.108864,0.13501,0.13501,0.076715,0.06161
10098,0.187131,0.142863,0.101585,0.2176,0.169748,0.121465,0.172902,0.099194,0.38399,0.104541,0.129254,0.129254,0.073467,0.058752
11107,0.187131,0.142863,0.101585,0.208224,0.160854,0.11634,0.165031,0.094256,0.369355,0.100446,0.123676,0.123676,0.070351,0.056027
12217,0.187131,0.142863,0.101585,0.199246,0.152487,0.111431,0.157417,0.089456,0.355244,0.096471,0.118291,0.118291,0.067364,0.05343
13438,0.187131,0.142863,0.101585,0.19065,0.144578,0.106716,0.150251,0.08493,0.341641,0.092703,0.113105,0.113105,0.064501,0.05095
14781,0.187131,0.142863,0.101585,0.18242,0.137135,0.102205,0.14335,0.0808,0.32853,0.089071,0.108592,0.108592,0.061763,0.048589
16259,0.187131,0.142863,0.101585,0.174537,0.130099,0.097873,0.136812,0.076855,0.315888,0.085579,0.104027,0.104027,0.059135,0.046334
17884,0.135164,0.0974,0.073826,0.166994,0.123459,0.093723,0.130517,0.073009,0.303713,0.082191,0.099489,0.099489,0.056618,0.044185
19672,0.135164,0.0974,0.073826,0.159772,0.11719,0.089743,0.124492,0.069452,0.291978,0.078987,0.095215,0.095215,0.054203,0.042135
21639,0.135164,0.0974,0.073826,0.152857,0.111267,0.085927,0.118697,0.065839,0.280672,0.075865,0.090542,0.090542,0.051889,0.040179
23802,0.135164,0.0974,0.073826,0.14624,0.105664,0.082262,0.113309,0.062623,0.269785,0.072906,0.086387,0.086387,0.049672,0.03831
26182,0.135164,0.0974,0.073826,0.139904,0.100369,0.078757,0.108187,0.059637,0.259295,0.070071,0.08239,0.08239,0.047548,0.036531
28800,0.135164,0.0974,0.073826,0.13384,0.095367,0.075398,0.103206,0.05672,0.249193,0.067326,0.078627,0.078627,0.045512,0.034835
31680,0.135164,0.0974,0.073826,0.128036,0.090633,0.072179,0.098483,0.054033,0.239465,0.064691,0.075094,0.075094,0.043564,0.033217
34848,0.097546,0.067259,0.053549,0.12248,0.086149,0.069093,0.093949,0.051424,0.230099,0.062156,0.071741,0.071741,0.041696,0.031673
38332,0.097546,0.067259,0.053549,0.117164,0.081902,0.066134,0.089653,0.049013,0.221083,0.059712,0.068631,0.068631,0.039907,0.0302
42165,0.097546,0.067259,0.053549,0.112076,0.077883,0.063303,0.085476,0.046625,0.212404,0.057359,0.065555,0.065555,0.038194,0.028797
46381,0.097546,0.067259,0.053549,0.107207,0.074081,0.060592,0.081586,0.0444,0.20405,0.055119,0.062649,0.062649,0.036554,0.027459
51019,0.097546,0.067259,0.053549,0.102547,0.070476,0.057994,0.077851,0.042265,0.196009,0.052957,0.059596,0.059596,0.034983,0.026183
56120,0.097546,0.067259,0.053549,0.098087,0.067059,0.055505,0.074279,0.040288,0.188272,0.050875,0.056907,0.056907,0.033478,0.024966
61732,0.097546,0.067259,0.053549,0.09382,0.063819,0.053121,0.070854,0.038323,0.180827,0.048878,0.054321,0.054321,0.032038,0.023806
67905,0.070342,0.046917,0.038783,0.089736,0.060745,0.050836,0.067577,0.036451,0.173663,0.046949,0.051809,0.051809,0.030657,0.022699
74695,0.070342,0.046917,0.038783,0.085828,0.057832,0.04865,0.064475,0.034745,0.166772,0.04511,0.049574,0.049574,0.029336,0.021644
82164,0.070342,0.046917,0.038783,0.082089,0.055065,0.046555,0.061541,0.033118,0.160143,0.043334,0.047391,0.047391,0.028072,0.020638
90380,0.070342,0.046917,0.038783,0.078512,0.052437,0.044549,0.0587,0.031533,0.153767,0.041631,0.045198,0.045198,0.02686,0.019678
99418,0.070342,0.046917,0.038783,0.075088,0.049942,0.042627,0.055972,0.030018,0.147635,0.039987,0.043081,0.043081,0.0257,0.018763
100000,0.070342,0.046917,0.038783,0.074884,0.049793,0.042512,0.055732,0.029857,0.147266,0.039859,0.042843,0.042843,0.025631,0.018708


==> data/sample_data_Uniform_2_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.049368,0.064019,0.044204,0.062667,0.084597,0.058351,0.051591,0.050272,0.094247,0.049317,0.039861,0.039861,0.039984,0.024952
2420,0.049368,0.064019,0.044204,0.060018,0.080161,0.055928,0.049118,0.047637,0.090821,0.047433,0.037838,0.037838,0.038237,0.023785
2662,0.049368,0.064019,0.044204,0.05748,0.075977,0.0536,0.046956,0.045293,0.087486,0.045633,0.036334,0.036334,0.036563,0.022672
2928,0.049368,0.064019,0.044204,0.055048,0.072036,0.051367,0.044713,0.042943,0.084265,0.043881,0.034494,0.034494,0.034963,0.021612
3220,0.049368,0.064019,0.044204,0.052722,0.068327,0.049228,0.042576,0.040714,0.081161,0.042182,0.03279,0.03279,0.033435,0.020604
3542,0.049368,0.064019,0.044204,0.050486,0.06482,0.047173,0.04066,0.038685,0.078155,0.040552,0.031329,0.031329,0.031971,0.019641
3896,0.049368,0.064019,0.044204,0.048344,0.061507,0.045198,0.039014,0.036967,0.075255,0.039035,0.030175,0.030175,0.030568,0.018723
4285,0.035875,0.043806,0.032286,0.046294,0.058382,0.043305,0.03724,0.035126,0.072457,0.037529,0.028911,0.028911,0.029227,0.017849
4713,0.035875,0.043806,0.032286,0.044328,0.05543,0.041489,0.035411,0.033249,0.069756,0.036062,0.027504,0.027504,0.027945,0.017015
5184,0.035875,0.043806,0.032286,0.042443,0.052637,0.039745,0.033813,0.031636,0.067148,0.034688,0.026262,0.026262,0.026716,0.016219
5702,0.035875,0.043806,0.032286,0.040637,0.050002,0.038076,0.031976,0.029794,0.064631,0.033312,0.024768,0.024768,0.025544,0.015463
6272,0.035875,0.043806,0.032286,0.038906,0.047507,0.036473,0.030597,0.028417,0.062201,0.032067,0.023797,0.023797,0.024421,0.01474
6899,0.035875,0.043806,0.032286,0.037247,0.045145,0.034934,0.029381,0.027207,0.059857,0.030851,0.022831,0.022831,0.023345,0.014051
7588,0.035875,0.043806,0.032286,0.03566,0.042913,0.03346,0.02794,0.025784,0.057598,0.029658,0.021741,0.021741,0.022319,0.013396
8346,0.026036,0.030351,0.023532,0.034138,0.040801,0.032049,0.026901,0.024768,0.055419,0.028527,0.021007,0.021007,0.021337,0.012771
9180,0.026036,0.030351,0.023532,0.03268,0.038801,0.030694,0.025431,0.023322,0.053316,0.027422,0.019841,0.019841,0.020398,0.012175
10098,0.026036,0.030351,0.023532,0.031283,0.036903,0.029394,0.024392,0.022322,0.051287,0.026369,0.019129,0.019129,0.019498,0.011606
11107,0.026036,0.030351,0.023532,0.029945,0.035106,0.028147,0.023359,0.021333,0.049332,0.025342,0.018376,0.018376,0.018638,0.011064
12217,0.026036,0.030351,0.023532,0.028663,0.033403,0.026953,0.022302,0.02031,0.047448,0.024394,0.017584,0.017584,0.017816,0.010547
13438,0.026036,0.030351,0.023532,0.027436,0.031788,0.025808,0.021122,0.019171,0.045612,0.023416,0.016597,0.016597,0.017029,0.010055
14781,0.026036,0.030351,0.023532,0.02626,0.030257,0.024711,0.020098,0.018188,0.043868,0.022516,0.015816,0.015816,0.016278,0.009586
16259,0.026036,0.030351,0.023532,0.025133,0.028805,0.02366,0.019176,0.017315,0.042188,0.021629,0.015104,0.015104,0.015559,0.009138
17884,0.018872,0.021234,0.017121,0.024055,0.027428,0.022653,0.018401,0.01658,0.040565,0.020832,0.01454,0.01454,0.014872,0.008712
19672,0.018872,0.021234,0.017121,0.023021,0.026121,0.021689,0.017535,0.015772,0.038998,0.020023,0.013881,0.013881,0.014215,0.008306
21639,0.018872,0.021234,0.017121,0.022032,0.024879,0.020764,0.016704,0.014987,0.037488,0.019246,0.013203,0.013203,0.013587,0.007918
23802,0.018872,0.021234,0.017121,0.021084,0.023701,0.019879,0.015826,0.014159,0.036026,0.018474,0.012476,0.012476,0.012987,0.007549
26182,0.018872,0.021234,0.017121,0.020177,0.022582,0.01903,0.014998,0.01338,0.034618,0.017739,0.011877,0.011877,0.012412,0.007197
28800,0.018872,0.021234,0.017121,0.019308,0.021518,0.018217,0.014302,0.012727,0.033264,0.017048,0.011301,0.011301,0.011864,0.006861
31680,0.018872,0.021234,0.017121,0.018476,0.020507,0.017438,0.013748,0.012222,0.031983,0.016396,0.010882,0.010882,0.011339,0.006541
34848,0.013663,0.01497,0.01244,0.017679,0.019546,0.016692,0.013157,0.011676,0.030733,0.015761,0.010434,0.010434,0.010836,0.006236
38332,0.013663,0.01497,0.01244,0.016917,0.018633,0.015978,0.012663,0.011232,0.029529,0.015172,0.010089,0.010089,0.010357,0.005946
42165,0.013663,0.01497,0.01244,0.016187,0.017765,0.015293,0.012036,0.010679,0.028369,0.014574,0.009609,0.009609,0.009899,0.005669
46381,0.013663,0.01497,0.01244,0.015488,0.016939,0.014638,0.011407,0.010096,0.02725,0.013988,0.009134,0.009134,0.009461,0.005405
51019,0.013663,0.01497,0.01244,0.014818,0.016153,0.01401,0.010935,0.009674,0.02618,0.013462,0.008783,0.008783,0.009041,0.005153
56120,0.013663,0.01497,0.01244,0.014178,0.015405,0.013409,0.010442,0.009221,0.025146,0.012931,0.008399,0.008399,0.008641,0.004912
61732,0.013663,0.01497,0.01244,0.013564,0.014694,0.012833,0.009981,0.008801,0.024152,0.012432,0.008037,0.008037,0.008258,0.004684
67905,0.009882,0.010615,0.009028,0.012977,0.014016,0.012282,0.00956,0.00842,0.023195,0.011956,0.007692,0.007692,0.007892,0.004465
74695,0.009882,0.010615,0.009028,0.012415,0.013371,0.011753,0.009154,0.008093,0.022275,0.011486,0.007467,0.007467,0.007542,0.004257
82164,0.009882,0.010615,0.009028,0.011878,0.012757,0.011247,0.008702,0.007676,0.021389,0.011037,0.007097,0.007097,0.007207,0.004059
90380,0.009882,0.010615,0.009028,0.011363,0.012172,0.010763,0.008317,0.007329,0.020538,0.010607,0.006786,0.006786,0.006887,0.00387
99418,0.009882,0.010615,0.009028,0.01087,0.011614,0.010299,0.007922,0.006967,0.019717,0.010185,0.006462,0.006462,0.006582,0.003689
100000,0.009882,0.010615,0.009028,0.010841,0.011581,0.010271,0.007884,0.006932,0.019664,0.010151,0.006427,0.006427,0.006563,0.003679


==> data/sample_data_Uniform_50_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.871064,0.815794,0.490897,0.88672,0.845723,0.573931,0.872831,0.741976,0.924612,0.582064,0.671873,0.671873,0.35638,0.360616
2420,0.871064,0.815794,0.490897,0.883142,0.838387,0.556334,0.868487,0.723785,0.922468,0.553765,0.651186,0.651186,0.342441,0.345471
2662,0.871064,0.815794,0.490897,0.879403,0.831053,0.538956,0.864114,0.701641,0.92012,0.52695,0.629109,0.629109,0.328978,0.33094
2928,0.871064,0.815794,0.490897,0.875584,0.823539,0.521714,0.859544,0.673057,0.917673,0.50168,0.606561,0.606561,0.315924,0.316852
3220,0.871064,0.815794,0.490897,0.871859,0.815984,0.504599,0.854767,0.640777,0.915294,0.47814,0.583949,0.583949,0.303355,0.303269
3542,0.871064,0.815794,0.490897,0.867689,0.807869,0.487539,0.84996,0.605299,0.912986,0.455686,0.560988,0.560988,0.291205,0.290138
3896,0.871064,0.815794,0.490897,0.863598,0.79823,0.470806,0.844866,0.569552,0.910506,0.434564,0.538297,0.538297,0.279459,0.277492
4285,0.837901,0.725594,0.374441,0.859259,0.787656,0.45434,0.839892,0.53569,0.907835,0.414784,0.5165,0.5165,0.268145,0.265349
4713,0.837901,0.725594,0.374441,0.854768,0.775891,0.438197,0.834784,0.503866,0.905216,0.396065,0.494931,0.494931,0.257253,0.253723
5184,0.837901,0.725594,0.374441,0.850256,0.762874,0.422402,0.829738,0.474237,0.902648,0.378304,0.473827,0.473827,0.246751,0.242535
5702,0.837901,0.725594,0.374441,0.845463,0.748974,0.407045,0.824491,0.44677,0.899725,0.36157,0.453878,0.453878,0.236648,0.231792
6272,0.837901,0.725594,0.374441,0.840806,0.733799,0.392004,0.819293,0.420912,0.896641,0.345611,0.434069,0.434069,0.22691,0.221459
6899,0.837901,0.725594,0.374441,0.835967,0.715672,0.377279,0.813955,0.396561,0.893656,0.33045,0.414435,0.414435,0.217542,0.21154
7588,0.837901,0.725594,0.374441,0.831268,0.692108,0.362921,0.808079,0.374047,0.890593,0.316177,0.395997,0.395997,0.208533,0.202052
8346,0.798863,0.496773,0.278929,0.826299,0.661639,0.349024,0.801292,0.353063,0.887317,0.302554,0.379103,0.379103,0.199875,0.192975
9180,0.798863,0.496773,0.278929,0.821454,0.626158,0.335547,0.794023,0.333252,0.884127,0.289609,0.362316,0.362316,0.191552,0.184287
10098,0.798863,0.496773,0.278929,0.816393,0.589583,0.322483,0.786525,0.314846,0.880926,0.277307,0.346616,0.346616,0.183552,0.175963
11107,0.798863,0.496773,0.278929,0.811427,0.554667,0.309789,0.777906,0.297613,0.877529,0.265643,0.331952,0.331952,0.175869,0.167989
12217,0.798863,0.496773,0.278929,0.805165,0.521969,0.297489,0.769009,0.281267,0.874212,0.254435,0.31745,0.31745,0.168495,0.160345
13438,0.798863,0.496773,0.278929,0.798763,0.491399,0.285603,0.759053,0.266021,0.870792,0.243769,0.303826,0.303826,0.161407,0.153019
14781,0.798863,0.496773,0.278929,0.791582,0.462777,0.274138,0.748841,0.251733,0.867069,0.233627,0.290644,0.290644,0.154603,0.145993
16259,0.798863,0.496773,0.278929,0.784398,0.436022,0.263098,0.737894,0.238072,0.86344,0.22387,0.277791,0.277791,0.148073,0.139284
17884,0.734193,0.322146,0.205075,0.776046,0.410997,0.252469,0.725407,0.225391,0.859565,0.214623,0.265528,0.265528,0.141816,0.132889
19672,0.734193,0.322146,0.205075,0.767547,0.387576,0.242196,0.711053,0.213513,0.855532,0.205768,0.253998,0.253998,0.135811,0.126778
21639,0.734193,0.322146,0.205075,0.75812,0.365624,0.232267,0.692278,0.202215,0.851558,0.19728,0.242855,0.242855,0.130049,0.120946
23802,0.734193,0.322146,0.205075,0.748421,0.345038,0.222689,0.669994,0.191684,0.847265,0.189179,0.23235,0.23235,0.124524,0.115377
26182,0.734193,0.322146,0.205075,0.738078,0.325738,0.21347,0.644823,0.181559,0.843038,0.181429,0.221851,0.221851,0.119219,0.110059
28800,0.734193,0.322146,0.205075,0.726469,0.307628,0.204609,0.617398,0.172092,0.838755,0.174012,0.211999,0.211999,0.114134,0.104979
31680,0.734193,0.322146,0.205075,0.713457,0.29064,0.196108,0.589576,0.163211,0.83444,0.166938,0.202708,0.202708,0.109266,0.100137
34848,0.581372,0.21337,0.149561,0.696398,0.274695,0.187938,0.562544,0.154907,0.830165,0.160165,0.193967,0.193967,0.104597,0.095514
38332,0.581372,0.21337,0.149561,0.675759,0.25972,0.180091,0.536689,0.147025,0.825662,0.153672,0.185526,0.185526,0.100123,0.0911
42165,0.581372,0.21337,0.149561,0.652521,0.24564,0.172539,0.512011,0.139422,0.821263,0.147429,0.177184,0.177184,0.095833,0.08688
46381,0.581372,0.21337,0.149561,0.626795,0.232406,0.165268,0.488469,0.132393,0.816672,0.141467,0.169519,0.169519,0.091725,0.08285
51019,0.581372,0.21337,0.149561,0.600201,0.219962,0.158263,0.466003,0.125753,0.812153,0.13576,0.162122,0.162122,0.087788,0.079003
56120,0.581372,0.21337,0.149561,0.574038,0.208254,0.151525,0.44457,0.119415,0.806737,0.130269,0.154957,0.154957,0.084019,0.075331
61732,0.581372,0.21337,0.149561,0.548973,0.197236,0.145064,0.424117,0.113437,0.800912,0.125025,0.148052,0.148052,0.080407,0.071828
67905,0.418583,0.143886,0.108427,0.524994,0.18685,0.138866,0.404604,0.10768,0.794657,0.119981,0.141392,0.141392,0.076946,0.06848
74695,0.418583,0.143886,0.108427,0.502054,0.177071,0.132934,0.385986,0.10234,0.788159,0.115165,0.135187,0.135187,0.073633,0.065289
82164,0.418583,0.143886,0.108427,0.480108,0.167846,0.12724,0.368223,0.09735,0.78099,0.110566,0.129435,0.129435,0.070459,0.062242
90380,0.418583,0.143886,0.108427,0.459113,0.159155,0.121787,0.351274,0.092457,0.773289,0.106104,0.123531,0.123531,0.06742,0.059341
99418,0.418583,0.143886,0.108427,0.439028,0.150954,0.116569,0.335103,0.087886,0.765032,0.101844,0.118095,0.118095,0.06451,0.056575
100000,0.418583,0.143886,0.108427,0.437826,0.150468,0.116248,0.334009,0.087387,0.764488,0.101486,0.117468,0.117468,0.064336,0.05641


==> data/sample_data_Uniform_5_0.01.csv <==
steps,Hoeffding Union-Exp,Bernstein Union-Exp,CP Union-Exp,Hoeffding Union-Sq,Bernstein Union-Sq,CP Union-Sq,Hoeffding Stitched,Bernstein Stitched,Hoeffding Betting,Bernstein Betting,Maximum Likelihood Test,Beta Test,Value Test,Point CP
2200,0.151568,0.167329,0.109915,0.187606,0.217134,0.140514,0.15473,0.12527,0.292159,0.11614,0.160886,0.160886,0.096437,0.069118
2420,0.151568,0.167329,0.109915,0.179622,0.205228,0.134625,0.147597,0.118666,0.281455,0.111517,0.153152,0.153152,0.092403,0.06589
2662,0.151568,0.167329,0.109915,0.171971,0.194041,0.128974,0.140729,0.112297,0.271114,0.107098,0.145159,0.145159,0.088532,0.062812
2928,0.151568,0.167329,0.109915,0.164645,0.183521,0.123544,0.134284,0.106484,0.261134,0.102898,0.13862,0.13862,0.084803,0.059874
3220,0.151568,0.167329,0.109915,0.15764,0.173659,0.118356,0.128135,0.100966,0.251514,0.098822,0.131974,0.131974,0.081246,0.057084
3542,0.151568,0.167329,0.109915,0.15091,0.164352,0.113363,0.122536,0.09605,0.242199,0.09504,0.126152,0.126152,0.077817,0.054415
3896,0.151568,0.167329,0.109915,0.144467,0.155597,0.108574,0.116719,0.090911,0.233211,0.091253,0.120069,0.120069,0.07453,0.051871
4285,0.109799,0.112459,0.079929,0.1383,0.147363,0.103988,0.111681,0.08662,0.224542,0.087788,0.115152,0.115152,0.071384,0.049449
4713,0.109799,0.112459,0.079929,0.13239,0.139605,0.099588,0.106446,0.082073,0.216171,0.084322,0.109418,0.109418,0.068361,0.04714
5184,0.109799,0.112459,0.079929,0.126726,0.13229,0.095366,0.101417,0.077776,0.208087,0.081005,0.104203,0.104203,0.065457,0.044936
5702,0.109799,0.112459,0.079929,0.121301,0.125397,0.09132,0.09691,0.074049,0.200287,0.077889,0.099946,0.099946,0.062674,0.042836
6272,0.109799,0.112459,0.079929,0.116103,0.118896,0.087442,0.09235,0.070134,0.192758,0.074817,0.094943,0.094943,0.060009,0.040835
6899,0.109799,0.112459,0.079929,0.111124,0.112765,0.083725,0.088258,0.066793,0.185495,0.07194,0.090727,0.090727,0.057453,0.038927
7588,0.109799,0.112459,0.079929,0.10636,0.106989,0.080171,0.084126,0.063387,0.178487,0.069099,0.086548,0.086548,0.055012,0.037112
8346,0.07946,0.076763,0.058023,0.101797,0.101528,0.076757,0.080492,0.060508,0.17174,0.066492,0.083136,0.083136,0.052663,0.035379
9180,0.07946,0.076763,0.058023,0.097425,0.096374,0.073488,0.076623,0.057319,0.165224,0.063861,0.078863,0.078863,0.050419,0.033728
10098,0.07946,0.076763,0.058023,0.093235,0.0915,0.070353,0.073144,0.054486,0.158937,0.061406,0.075251,0.075251,0.048263,0.032152
11107,0.07946,0.076763,0.058023,0.089227,0.086898,0.067352,0.069864,0.051843,0.152879,0.059045,0.071939,0.071939,0.0462,0.030652
12217,0.07946,0.076763,0.058023,0.085387,0.082546,0.064476,0.066582,0.049211,0.147038,0.056702,0.068446,0.068446,0.044222,0.029222
13438,0.07946,0.076763,0.058023,0.081711,0.078431,0.06172,0.063554,0.046839,0.141408,0.054504,0.065392,0.065392,0.042329,0.027858
14781,0.07946,0.076763,0.058023,0.078191,0.07454,0.059083,0.060656,0.044553,0.135981,0.052382,0.062309,0.062309,0.040518,0.026559
16259,0.07946,0.076763,0.058023,0.074819,0.070855,0.056553,0.057861,0.042368,0.130749,0.050345,0.05947,0.05947,0.038779,0.02532
17884,0.057448,0.053074,0.042075,0.071592,0.067367,0.054131,0.055299,0.040415,0.125709,0.048416,0.057009,0.057009,0.037115,0.024139
19672,0.057448,0.053074,0.042075,0.068501,0.064062,0.05181,0.052758,0.038468,0.120851,0.046545,0.054331,0.054331,0.035519,0.023012
21639,0.057448,0.053074,0.042075,0.065542,0.060933,0.049587,0.050371,0.036721,0.116172,0.044753,0.052063,0.052063,0.033992,0.021938
23802,0.057448,0.053074,0.042075,0.062711,0.057969,0.04746,0.048025,0.034947,0.111666,0.043013,0.049757,0.049757,0.03253,0.020915
26182,0.057448,0.053074,0.042075,0.059999,0.055157,0.04542,0.045811,0.033217,0.107324,0.041341,0.047387,0.047387,0.031128,0.019939
28800,0.057448,0.053074,0.042075,0.057403,0.052493,0.043469,0.043629,0.031525,0.103143,0.039706,0.04511,0.04511,0.029788,0.01901
31680,0.057448,0.053074,0.042075,0.054918,0.049965,0.041599,0.041645,0.029992,0.099117,0.038175,0.043111,0.043111,0.028504,0.018123
34848,0.041495,0.037063,0.030475,0.052539,0.047568,0.039809,0.039809,0.028665,0.09524,0.036693,0.041409,0.041409,0.027275,0.017278
38332,0.041495,0.037063,0.030475,0.050263,0.045293,0.038096,0.037995,0.027342,0.091508,0.035264,0.039599,0.039599,0.026098,0.016473
42165,0.041495,0.037063,0.030475,0.048084,0.043135,0.036456,0.036164,0.025956,0.087916,0.033871,0.037643,0.037643,0.024972,0.015705
46381,0.041495,0.037063,0.030475,0.045998,0.041085,0.034885,0.034541,0.024762,0.084458,0.032557,0.035952,0.035952,0.023894,0.014973
51019,0.041495,0.037063,0.030475,0.044002,0.039137,0.03338,0.032957,0.023589,0.08113,0.031289,0.034349,0.034349,0.022861,0.014275
56120,0.041495,0.037063,0.030475,0.042092,0.037288,0.03194,0.031445,0.022474,0.077927,0.030065,0.032755,0.032755,0.021872,0.01361
61732,0.041495,0.037063,0.030475,0.040264,0.03553,0.030561,0.029981,0.021395,0.074846,0.028887,0.031254,0.031254,0.020925,0.012976
67905,0.029947,0.026082,0.022054,0.038514,0.033861,0.029241,0.02862,0.020395,0.071881,0.027752,0.02994,0.02994,0.02002,0.012371
74695,0.029947,0.026082,0.022054,0.036839,0.032273,0.027978,0.027376,0.019524,0.069028,0.026676,0.028777,0.028777,0.019153,0.011795
82164,0.029947,0.026082,0.022054,0.035237,0.030764,0.026768,0.026095,0.0186,0.066285,0.025622,0.027537,0.027537,0.018323,0.011245
90380,0.029947,0.026082,0.022054,0.033704,0.029329,0.02561,0.024891,0.017746,0.063646,0.024617,0.026304,0.026304,0.017529,0.010721
99418,0.029947,0.026082,0.022054,0.032236,0.027963,0.024502,0.023731,0.016892,0.061107,0.02364,0.025103,0.025103,0.016768,0.010222
100000,0.029947,0.026082,0.022054,0.032149,0.027881,0.024435,0.023599,0.016777,0.060951,0.023559,0.024931,0.024931,0.016722,0.010192

